Visualizing 2x2 Normal-Form Games: twoxtwogame LaTeX Package

Normal-form games with two players, each with two strategies, are the most studied class of games. These so-called 2x2 games are used to model a variety of strategic interactions. They appear in game theory, economics, and artificial intelligence research. However, there lacks tools for describing and visualizing such games. This work introduces a LaTeX package for visualizing 2x2 games. This work has two goals: first, to provide high-quality tools and vector graphic visualizations, suitable for scientific publications. And second, to help promote standardization of names and representations of 2x2 games. The LaTeX package, twoxtwogame, is maintained on GitHub and mirrored on CTAN, and is available under a permissive Apache 2 license.

==> data/coordinationpoint.dat <==
pitheta1 pitheta2 color
0.39758362 0.39758362 0.2

==> data/embeddingheatmap.dat <==
-1.0 -1.0 10.942
-0.96875 -1.0 10.923
-0.9375 -1.0 10.891
-0.90625 -1.0 10.842
-0.875 -1.0 10.766
-0.84375 -1.0 10.648
-0.8125 -1.0 10.378
-0.78125 -1.0 9.337
-0.75 -1.0 8.536
-0.71875 -1.0 -10.231
-0.6875 -1.0 -11.258
-0.65625 -1.0 -11.326
-0.625 -1.0 -11.324
-0.59375 -1.0 -11.313
-0.5625 -1.0 -11.301
-0.53125 -1.0 -11.288
-0.5 -1.0 -11.275
-0.46875 -1.0 -11.262
-0.4375 -1.0 -11.251
-0.40625 -1.0 -11.242
-0.375 -1.0 -11.235
-0.34375 -1.0 -11.226
-0.3125 -1.0 -11.211
-0.28125 -1.0 -11.182
-0.25 -1.0 -11.136
-0.21875 -1.0 -11.098
-0.1875 -1.0 -11.094
-0.15625 -1.0 -11.087
-0.125 -1.0 -11.060
-0.09375 -1.0 -11.020
-0.0625 -1.0 -10.968
-0.03125 -1.0 -10.915
0.0 -1.0 -10.871
0.03125 -1.0 -10.829
0.0625 -1.0 -10.780
0.09375 -1.0 -10.712
0.125 -1.0 -10.602
0.15625 -1.0 -10.347
0.1875 -1.0 -8.973
0.21875 -1.0 10.048
0.25 -1.0 7.400
0.28125 -1.0 8.888
0.3125 -1.0 9.920
0.34375 -1.0 10.278
0.375 -1.0 10.425
0.40625 -1.0 10.506
0.4375 -1.0 10.560
0.46875 -1.0 10.603
0.5 -1.0 10.641
0.53125 -1.0 10.676
0.5625 -1.0 10.708
0.59375 -1.0 10.739
0.625 -1.0 10.768
0.65625 -1.0 10.786
0.6875 -1.0 10.758
0.71875 -1.0 10.698
0.75 -1.0 10.689
0.78125 -1.0 10.738
0.8125 -1.0 10.817
0.84375 -1.0 10.873
0.875 -1.0 10.901
0.90625 -1.0 10.922
0.9375 -1.0 10.939
0.96875 -1.0 10.947
1.0 -1.0 10.942

-1.0 -0.96875 10.931
-0.96875 -0.96875 10.916
-0.9375 -0.96875 10.884
-0.90625 -0.96875 10.830
-0.875 -0.96875 10.738
-0.84375 -0.96875 10.593
-0.8125 -0.96875 10.262
-0.78125 -0.96875 9.374
-0.75 -0.96875 8.571
-0.71875 -0.96875 -10.233
-0.6875 -0.96875 -11.231
-0.65625 -0.96875 -11.305
-0.625 -0.96875 -11.309
-0.59375 -0.96875 -11.302
-0.5625 -0.96875 -11.292
-0.53125 -0.96875 -11.281
-0.5 -0.96875 -11.270
-0.46875 -0.96875 -11.260
-0.4375 -0.96875 -11.253
-0.40625 -0.96875 -11.249
-0.375 -0.96875 -11.248
-0.34375 -0.96875 -11.246
-0.3125 -0.96875 -11.238
-0.28125 -0.96875 -11.216
-0.25 -0.96875 -11.179
-0.21875 -0.96875 -11.149
-0.1875 -0.96875 -11.147
-0.15625 -0.96875 -11.140
-0.125 -0.96875 -11.111
-0.09375 -0.96875 -11.066
-0.0625 -0.96875 -11.013
-0.03125 -0.96875 -10.967
0.0 -0.96875 -10.930
0.03125 -0.96875 -10.894
0.0625 -0.96875 -10.846
0.09375 -0.96875 -10.778
0.125 -0.96875 -10.669
0.15625 -0.96875 -10.434
0.1875 -0.96875 -9.266
0.21875 -0.96875 9.962
0.25 -0.96875 7.746
0.28125 -0.96875 8.819
0.3125 -0.96875 9.866
0.34375 -0.96875 10.242
0.375 -0.96875 10.399
0.40625 -0.96875 10.485
0.4375 -0.96875 10.543
0.46875 -0.96875 10.589
0.5 -0.96875 10.628
0.53125 -0.96875 10.662
0.5625 -0.96875 10.694
0.59375 -0.96875 10.724
0.625 -0.96875 10.754
0.65625 -0.96875 10.773
0.6875 -0.96875 10.745
0.71875 -0.96875 10.685
0.75 -0.96875 10.678
0.78125 -0.96875 10.729
0.8125 -0.96875 10.806
0.84375 -0.96875 10.859
0.875 -0.96875 10.884
0.90625 -0.96875 10.904
0.9375 -0.96875 10.922
0.96875 -0.96875 10.932
1.0 -0.96875 10.931

-1.0 -0.9375 10.904
-0.96875 -0.9375 10.891
-0.9375 -0.9375 10.858
-0.90625 -0.9375 10.794
-0.875 -0.9375 10.683
-0.84375 -0.9375 10.508
-0.8125 -0.9375 10.099
-0.78125 -0.9375 9.340
-0.75 -0.9375 8.540
-0.71875 -0.9375 -10.241
-0.6875 -0.9375 -11.197
-0.65625 -0.9375 -11.285
-0.625 -0.9375 -11.296
-0.59375 -0.9375 -11.292
-0.5625 -0.9375 -11.284
-0.53125 -0.9375 -11.274
-0.5 -0.9375 -11.266
-0.46875 -0.9375 -11.259
-0.4375 -0.9375 -11.255
-0.40625 -0.9375 -11.256
-0.375 -0.9375 -11.259
-0.34375 -0.9375 -11.261
-0.3125 -0.9375 -11.259
-0.28125 -0.9375 -11.244
-0.25 -0.9375 -11.213
-0.21875 -0.9375 -11.188
-0.1875 -0.9375 -11.186
-0.15625 -0.9375 -11.175
-0.125 -0.9375 -11.142
-0.09375 -0.9375 -11.093
-0.0625 -0.9375 -11.042
-0.03125 -0.9375 -11.004
0.0 -0.9375 -10.974
0.03125 -0.9375 -10.941
0.0625 -0.9375 -10.895
0.09375 -0.9375 -10.827
0.125 -0.9375 -10.719
0.15625 -0.9375 -10.493
0.1875 -0.9375 -9.443
0.21875 -0.9375 9.755
0.25 -0.9375 7.974
0.28125 -0.9375 8.692
0.3125 -0.9375 9.768
0.34375 -0.9375 10.174
0.375 -0.9375 10.357
0.40625 -0.9375 10.455
0.4375 -0.9375 10.518
0.46875 -0.9375 10.566
0.5 -0.9375 10.606
0.53125 -0.9375 10.640
0.5625 -0.9375 10.671
0.59375 -0.9375 10.701
0.625 -0.9375 10.732
0.65625 -0.9375 10.752
0.6875 -0.9375 10.723
0.71875 -0.9375 10.663
0.75 -0.9375 10.658
0.78125 -0.9375 10.710
0.8125 -0.9375 10.784
0.84375 -0.9375 10.833
0.875 -0.9375 10.857
0.90625 -0.9375 10.875
0.9375 -0.9375 10.892
0.96875 -0.9375 10.903
1.0 -0.9375 10.904

-1.0 -0.90625 10.858
-0.96875 -0.90625 10.842
-0.9375 -0.90625 10.800
-0.90625 -0.90625 10.720
-0.875 -0.90625 10.587
-0.84375 -0.90625 10.378
-0.8125 -0.90625 9.867
-0.78125 -0.90625 9.211
-0.75 -0.90625 8.508
-0.71875 -0.90625 -10.398
-0.6875 -0.90625 -11.165
-0.65625 -0.90625 -11.263
-0.625 -0.90625 -11.281
-0.59375 -0.90625 -11.281
-0.5625 -0.90625 -11.276
-0.53125 -0.90625 -11.268
-0.5 -0.90625 -11.262
-0.46875 -0.90625 -11.257
-0.4375 -0.90625 -11.257
-0.40625 -0.90625 -11.260
-0.375 -0.90625 -11.267
-0.34375 -0.90625 -11.274
-0.3125 -0.90625 -11.276
-0.28125 -0.90625 -11.265
-0.25 -0.90625 -11.239
-0.21875 -0.90625 -11.216
-0.1875 -0.90625 -11.213
-0.15625 -0.90625 -11.199
-0.125 -0.90625 -11.161
-0.09375 -0.90625 -11.109
-0.0625 -0.90625 -11.063
-0.03125 -0.90625 -11.033
0.0 -0.90625 -11.009
0.03125 -0.90625 -10.978
0.0625 -0.90625 -10.932
0.09375 -0.90625 -10.864
0.125 -0.90625 -10.757
0.15625 -0.90625 -10.536
0.1875 -0.90625 -9.557
0.21875 -0.90625 9.382
0.25 -0.90625 8.126
0.28125 -0.90625 8.503
0.3125 -0.90625 9.609
0.34375 -0.90625 10.046
0.375 -0.90625 10.269
0.40625 -0.90625 10.394
0.4375 -0.90625 10.471
0.46875 -0.90625 10.525
0.5 -0.90625 10.567
0.53125 -0.90625 10.602
0.5625 -0.90625 10.634
0.59375 -0.90625 10.666
0.625 -0.90625 10.698
0.65625 -0.90625 10.719
0.6875 -0.90625 10.688
0.71875 -0.90625 10.626
0.75 -0.90625 10.623
0.78125 -0.90625 10.676
0.8125 -0.90625 10.747
0.84375 -0.90625 10.793
0.875 -0.90625 10.815
0.90625 -0.90625 10.833
0.9375 -0.90625 10.848
0.96875 -0.90625 10.858
1.0 -0.90625 10.858

-1.0 -0.875 10.780
-0.96875 -0.875 10.752
-0.9375 -0.875 10.693
-0.90625 -0.875 10.589
-0.875 -0.875 10.431
-0.84375 -0.875 10.174
-0.8125 -0.875 9.537
-0.78125 -0.875 8.955
-0.75 -0.875 8.626
-0.71875 -0.875 -10.826
-0.6875 -0.875 -11.177
-0.65625 -0.875 -11.241
-0.625 -0.875 -11.265
-0.59375 -0.875 -11.269
-0.5625 -0.875 -11.266
-0.53125 -0.875 -11.261
-0.5 -0.875 -11.257
-0.46875 -0.875 -11.255
-0.4375 -0.875 -11.257
-0.40625 -0.875 -11.264
-0.375 -0.875 -11.274
-0.34375 -0.875 -11.284
-0.3125 -0.875 -11.290
-0.28125 -0.875 -11.282
-0.25 -0.875 -11.259
-0.21875 -0.875 -11.238
-0.1875 -0.875 -11.233
-0.15625 -0.875 -11.214
-0.125 -0.875 -11.172
-0.09375 -0.875 -11.120
-0.0625 -0.875 -11.081
-0.03125 -0.875 -11.059
0.0 -0.875 -11.039
0.03125 -0.875 -11.009
0.0625 -0.875 -10.964
0.09375 -0.875 -10.897
0.125 -0.875 -10.791
0.15625 -0.875 -10.573
0.1875 -0.875 -9.641
0.21875 -0.875 8.750
0.25 -0.875 8.227
0.28125 -0.875 8.266
0.3125 -0.875 9.356
0.34375 -0.875 9.845
0.375 -0.875 10.099
0.40625 -0.875 10.260
0.4375 -0.875 10.366
0.46875 -0.875 10.439
0.5 -0.875 10.492
0.53125 -0.875 10.535
0.5625 -0.875 10.572
0.59375 -0.875 10.607
0.625 -0.875 10.642
0.65625 -0.875 10.664
0.6875 -0.875 10.630
0.71875 -0.875 10.562
0.75 -0.875 10.562
0.78125 -0.875 10.618
0.8125 -0.875 10.687
0.84375 -0.875 10.730
0.875 -0.875 10.753
0.90625 -0.875 10.771
0.9375 -0.875 10.784
0.96875 -0.875 10.788
1.0 -0.875 10.780

-1.0 -0.84375 10.624
-0.96875 -0.84375 10.570
-0.9375 -0.84375 10.480
-0.90625 -0.84375 10.341
-0.875 -0.84375 10.137
-0.84375 -0.84375 9.803
-0.8125 -0.84375 9.084
-0.78125 -0.84375 8.595
-0.75 -0.84375 8.808
-0.71875 -0.84375 -11.077
-0.6875 -0.84375 -11.372
-0.65625 -0.84375 -11.244
-0.625 -0.84375 -11.242
-0.59375 -0.84375 -11.250
-0.5625 -0.84375 -11.250
-0.53125 -0.84375 -11.248
-0.5 -0.84375 -11.246
-0.46875 -0.84375 -11.248
-0.4375 -0.84375 -11.254
-0.40625 -0.84375 -11.265
-0.375 -0.84375 -11.279
-0.34375 -0.84375 -11.292
-0.3125 -0.84375 -11.300
-0.28125 -0.84375 -11.295
-0.25 -0.84375 -11.273
-0.21875 -0.84375 -11.253
-0.1875 -0.84375 -11.245
-0.15625 -0.84375 -11.224
-0.125 -0.84375 -11.179
-0.09375 -0.84375 -11.129
-0.0625 -0.84375 -11.100
-0.03125 -0.84375 -11.083
0.0 -0.84375 -11.066
0.03125 -0.84375 -11.038
0.0625 -0.84375 -10.995
0.09375 -0.84375 -10.929
0.125 -0.84375 -10.825
0.15625 -0.84375 -10.610
0.1875 -0.84375 -9.713
0.21875 -0.84375 7.696
0.25 -0.84375 8.287
0.28125 -0.84375 8.054
0.3125 -0.84375 8.939
0.34375 -0.84375 9.550
0.375 -0.84375 9.856
0.40625 -0.84375 10.044
0.4375 -0.84375 10.175
0.46875 -0.84375 10.271
0.5 -0.84375 10.345
0.53125 -0.84375 10.404
0.5625 -0.84375 10.453
0.59375 -0.84375 10.497
0.625 -0.84375 10.538
0.65625 -0.84375 10.559
0.6875 -0.84375 10.515
0.71875 -0.84375 10.439
0.75 -0.84375 10.445
0.78125 -0.84375 10.510
0.8125 -0.84375 10.579
0.84375 -0.84375 10.621
0.875 -0.84375 10.645
0.90625 -0.84375 10.659
0.9375 -0.84375 10.662
0.96875 -0.84375 10.652
1.0 -0.84375 10.624

-1.0 -0.8125 10.149
-0.96875 -0.8125 10.048
-0.9375 -0.8125 9.908
-0.90625 -0.8125 9.719
-0.875 -0.8125 9.467
-0.84375 -0.8125 9.105
-0.8125 -0.8125 8.572
-0.78125 -0.8125 8.252
-0.75 -0.8125 8.711
-0.71875 -0.8125 -11.088
-0.6875 -0.8125 -11.484
-0.65625 -0.8125 -11.402
-0.625 -0.8125 -11.266
-0.59375 -0.8125 -11.236
-0.5625 -0.8125 -11.233
-0.53125 -0.8125 -11.233
-0.5 -0.8125 -11.237
-0.46875 -0.8125 -11.243
-0.4375 -0.8125 -11.254
-0.40625 -0.8125 -11.269
-0.375 -0.8125 -11.285
-0.34375 -0.8125 -11.301
-0.3125 -0.8125 -11.310
-0.28125 -0.8125 -11.304
-0.25 -0.8125 -11.281
-0.21875 -0.8125 -11.259
-0.1875 -0.8125 -11.251
-0.15625 -0.8125 -11.227
-0.125 -0.8125 -11.180
-0.09375 -0.8125 -11.137
-0.0625 -0.8125 -11.116
-0.03125 -0.8125 -11.104
0.0 -0.8125 -11.089
0.03125 -0.8125 -11.062
0.0625 -0.8125 -11.021
0.09375 -0.8125 -10.958
0.125 -0.8125 -10.858
0.15625 -0.8125 -10.647
0.1875 -0.8125 -9.777
0.21875 -0.8125 6.053
0.25 -0.8125 8.325
0.28125 -0.8125 8.090
0.3125 -0.8125 8.298
0.34375 -0.8125 9.048
0.375 -0.8125 9.475
0.40625 -0.8125 9.706
0.4375 -0.8125 9.861
0.46875 -0.8125 9.976
0.5 -0.8125 10.068
0.53125 -0.8125 10.141
0.5625 -0.8125 10.199
0.59375 -0.8125 10.242
0.625 -0.8125 10.264
0.65625 -0.8125 10.257
0.6875 -0.8125 10.193
0.71875 -0.8125 10.134
0.75 -0.8125 10.169
0.78125 -0.8125 10.242
0.8125 -0.8125 10.304
0.84375 -0.8125 10.331
0.875 -0.8125 10.327
0.90625 -0.8125 10.305
0.9375 -0.8125 10.271
0.96875 -0.8125 10.221
1.0 -0.8125 10.149

-1.0 -0.78125 9.357
-0.96875 -0.78125 9.381
-0.9375 -0.78125 9.364
-0.90625 -0.78125 9.278
-0.875 -0.78125 9.081
-0.84375 -0.78125 8.752
-0.8125 -0.78125 8.312
-0.78125 -0.78125 7.938
-0.75 -0.78125 8.246
-0.71875 -0.78125 -11.050
-0.6875 -0.78125 -11.534
-0.65625 -0.78125 -11.481
-0.625 -0.78125 -11.407
-0.59375 -0.78125 -11.355
-0.5625 -0.78125 -11.323
-0.53125 -0.78125 -11.306
-0.5 -0.78125 -11.299
-0.46875 -0.78125 -11.301
-0.4375 -0.78125 -11.310
-0.40625 -0.78125 -11.323
-0.375 -0.78125 -11.335
-0.34375 -0.78125 -11.342
-0.3125 -0.78125 -11.339
-0.28125 -0.78125 -11.321
-0.25 -0.78125 -11.288
-0.21875 -0.78125 -11.262
-0.1875 -0.78125 -11.251
-0.15625 -0.78125 -11.226
-0.125 -0.78125 -11.181
-0.09375 -0.78125 -11.145
-0.0625 -0.78125 -11.130
-0.03125 -0.78125 -11.122
0.0 -0.78125 -11.108
0.03125 -0.78125 -11.083
0.0625 -0.78125 -11.044
0.09375 -0.78125 -10.985
0.125 -0.78125 -10.891
0.15625 -0.78125 -10.692
0.1875 -0.78125 -9.847
0.21875 -0.78125 3.531
0.25 -0.78125 8.371
0.28125 -0.78125 8.474
0.3125 -0.78125 8.718
0.34375 -0.78125 8.976
0.375 -0.78125 9.200
0.40625 -0.78125 9.390
0.4375 -0.78125 9.534
0.46875 -0.78125 9.634
0.5 -0.78125 9.703
0.53125 -0.78125 9.751
0.5625 -0.78125 9.782
0.59375 -0.78125 9.795
0.625 -0.78125 9.787
0.65625 -0.78125 9.746
0.6875 -0.78125 9.653
0.71875 -0.78125 9.435
0.75 -0.78125 9.167
0.78125 -0.78125 8.968
0.8125 -0.78125 8.899
0.84375 -0.78125 8.930
0.875 -0.78125 9.023
0.90625 -0.78125 9.132
0.9375 -0.78125 9.228
0.96875 -0.78125 9.304
1.0 -0.78125 9.357

-1.0 -0.75 9.628
-0.96875 -0.75 9.525
-0.9375 -0.75 9.344
-0.90625 -0.75 9.082
-0.875 -0.75 8.909
-0.84375 -0.75 8.934
-0.8125 -0.75 8.895
-0.78125 -0.75 8.833
-0.75 -0.75 9.552
-0.71875 -0.75 -10.529
-0.6875 -0.75 -11.580
-0.65625 -0.75 -11.463
-0.625 -0.75 -11.349
-0.59375 -0.75 -11.279
-0.5625 -0.75 -11.243
-0.53125 -0.75 -11.229
-0.5 -0.75 -11.231
-0.46875 -0.75 -11.242
-0.4375 -0.75 -11.259
-0.40625 -0.75 -11.278
-0.375 -0.75 -11.299
-0.34375 -0.75 -11.325
-0.3125 -0.75 -11.353
-0.28125 -0.75 -11.354
-0.25 -0.75 -11.308
-0.21875 -0.75 -11.268
-0.1875 -0.75 -11.253
-0.15625 -0.75 -11.227
-0.125 -0.75 -11.184
-0.09375 -0.75 -11.152
-0.0625 -0.75 -11.141
-0.03125 -0.75 -11.134
0.0 -0.75 -11.122
0.03125 -0.75 -11.100
0.0625 -0.75 -11.064
0.09375 -0.75 -11.010
0.125 -0.75 -10.926
0.15625 -0.75 -10.750
0.1875 -0.75 -9.946
0.21875 -0.75 0.386
0.25 -0.75 8.286
0.28125 -0.75 8.072
0.3125 -0.75 8.107
0.34375 -0.75 8.255
0.375 -0.75 8.344
0.40625 -0.75 8.429
0.4375 -0.75 8.522
0.46875 -0.75 8.615
0.5 -0.75 8.695
0.53125 -0.75 8.742
0.5625 -0.75 8.736
0.59375 -0.75 8.663
0.625 -0.75 8.521
0.65625 -0.75 8.326
0.6875 -0.75 8.192
0.71875 -0.75 8.379
0.75 -0.75 8.688
0.78125 -0.75 8.939
0.8125 -0.75 9.252
0.84375 -0.75 9.485
0.875 -0.75 9.619
0.90625 -0.75 9.682
0.9375 -0.75 9.699
0.96875 -0.75 9.681
1.0 -0.75 9.628

-1.0 -0.71875 10.510
-0.96875 -0.71875 10.477
-0.9375 -0.71875 10.375
-0.90625 -0.71875 10.124
-0.875 -0.71875 9.544
-0.84375 -0.71875 9.178
-0.8125 -0.71875 9.742
-0.78125 -0.71875 9.900
-0.75 -0.71875 10.677
-0.71875 -0.71875 6.607
-0.6875 -0.71875 8.455
-0.65625 -0.71875 8.992
-0.625 -0.71875 9.234
-0.59375 -0.71875 9.379
-0.5625 -0.71875 9.486
-0.53125 -0.71875 9.557
-0.5 -0.71875 9.522
-0.46875 -0.71875 8.827
-0.4375 -0.71875 -0.910
-0.40625 -0.71875 -10.298
-0.375 -0.71875 -11.093
-0.34375 -0.71875 -11.287
-0.3125 -0.71875 -11.319
-0.28125 -0.71875 -11.320
-0.25 -0.71875 -11.330
-0.21875 -0.71875 -11.277
-0.1875 -0.71875 -11.253
-0.15625 -0.71875 -11.228
-0.125 -0.71875 -11.186
-0.09375 -0.71875 -11.154
-0.0625 -0.71875 -11.142
-0.03125 -0.71875 -11.136
0.0 -0.71875 -11.126
0.03125 -0.71875 -11.105
0.0625 -0.71875 -11.072
0.09375 -0.71875 -11.024
0.125 -0.71875 -10.950
0.15625 -0.71875 -10.799
0.1875 -0.71875 -10.074
0.21875 -0.71875 -1.830
0.25 -0.71875 7.828
0.28125 -0.71875 6.708
0.3125 -0.71875 6.825
0.34375 -0.71875 6.974
0.375 -0.71875 7.119
0.40625 -0.71875 7.282
0.4375 -0.71875 7.433
0.46875 -0.71875 7.540
0.5 -0.71875 7.579
0.53125 -0.71875 7.539
0.5625 -0.71875 7.417
0.59375 -0.71875 7.221
0.625 -0.71875 6.972
0.65625 -0.71875 6.762
0.6875 -0.71875 6.909
0.71875 -0.71875 7.662
0.75 -0.71875 8.662
0.78125 -0.71875 9.310
0.8125 -0.71875 9.634
0.84375 -0.71875 9.930
0.875 -0.71875 10.154
0.90625 -0.71875 10.318
0.9375 -0.71875 10.431
0.96875 -0.71875 10.494
1.0 -0.71875 10.510

-1.0 -0.6875 10.763
-0.96875 -0.6875 10.726
-0.9375 -0.6875 10.676
-0.90625 -0.6875 10.603
-0.875 -0.6875 10.483
-0.84375 -0.6875 10.232
-0.8125 -0.6875 9.708
-0.78125 -0.6875 10.476
-0.75 -0.6875 11.366
-0.71875 -0.6875 8.567
-0.6875 -0.6875 9.383
-0.65625 -0.6875 9.559
-0.625 -0.6875 9.599
-0.59375 -0.6875 9.619
-0.5625 -0.6875 9.649
-0.53125 -0.6875 9.690
-0.5 -0.6875 9.738
-0.46875 -0.6875 9.786
-0.4375 -0.6875 9.830
-0.40625 -0.6875 9.869
-0.375 -0.6875 9.917
-0.34375 -0.6875 9.804
-0.3125 -0.6875 -10.844
-0.28125 -0.6875 -11.298
-0.25 -0.6875 -11.316
-0.21875 -0.6875 -11.284
-0.1875 -0.6875 -11.250
-0.15625 -0.6875 -11.228
-0.125 -0.6875 -11.190
-0.09375 -0.6875 -11.153
-0.0625 -0.6875 -11.135
-0.03125 -0.6875 -11.126
0.0 -0.6875 -11.115
0.03125 -0.6875 -11.096
0.0625 -0.6875 -11.065
0.09375 -0.6875 -11.021
0.125 -0.6875 -10.956
0.15625 -0.6875 -10.824
0.1875 -0.6875 -10.181
0.21875 -0.6875 -2.910
0.25 -0.6875 7.337
0.28125 -0.6875 5.469
0.3125 -0.6875 5.228
0.34375 -0.6875 4.918
0.375 -0.6875 4.963
0.40625 -0.6875 5.209
0.4375 -0.6875 5.449
0.46875 -0.6875 5.588
0.5 -0.6875 5.611
0.53125 -0.6875 5.533
0.5625 -0.6875 5.372
0.59375 -0.6875 5.158
0.625 -0.6875 4.979
0.65625 -0.6875 5.069
0.6875 -0.6875 5.822
0.71875 -0.6875 6.991
0.75 -0.6875 7.947
0.78125 -0.6875 9.281
0.8125 -0.6875 9.792
0.84375 -0.6875 10.457
0.875 -0.6875 10.705
0.90625 -0.6875 10.775
0.9375 -0.6875 10.793
0.96875 -0.6875 10.787
1.0 -0.6875 10.763

-1.0 -0.65625 10.821
-0.96875 -0.65625 10.791
-0.9375 -0.65625 10.757
-0.90625 -0.65625 10.716
-0.875 -0.65625 10.659
-0.84375 -0.65625 10.580
-0.8125 -0.65625 10.536
-0.78125 -0.65625 11.174
-0.75 -0.65625 11.308
-0.71875 -0.65625 8.974
-0.6875 -0.65625 9.676
-0.65625 -0.65625 9.737
-0.625 -0.65625 9.722
-0.59375 -0.65625 9.704
-0.5625 -0.65625 9.705
-0.53125 -0.65625 9.722
-0.5 -0.65625 9.750
-0.46875 -0.65625 9.779
-0.4375 -0.65625 9.802
-0.40625 -0.65625 9.806
-0.375 -0.65625 9.777
-0.34375 -0.65625 9.755
-0.3125 -0.65625 9.691
-0.28125 -0.65625 -11.235
-0.25 -0.65625 -11.283
-0.21875 -0.65625 -11.284
-0.1875 -0.65625 -11.241
-0.15625 -0.65625 -11.225
-0.125 -0.65625 -11.191
-0.09375 -0.65625 -11.150
-0.0625 -0.65625 -11.123
-0.03125 -0.65625 -11.109
0.0 -0.65625 -11.096
0.03125 -0.65625 -11.077
0.0625 -0.65625 -11.048
0.09375 -0.65625 -11.007
0.125 -0.65625 -10.948
0.15625 -0.65625 -10.829
0.1875 -0.65625 -10.235
0.21875 -0.65625 -3.301
0.25 -0.65625 7.096
0.28125 -0.65625 4.939
0.3125 -0.65625 4.015
0.34375 -0.65625 2.891
0.375 -0.65625 2.485
0.40625 -0.65625 2.521
0.4375 -0.65625 2.615
0.46875 -0.65625 2.636
0.5 -0.65625 2.584
0.53125 -0.65625 2.479
0.5625 -0.65625 2.357
0.59375 -0.65625 2.298
0.625 -0.65625 2.488
0.65625 -0.65625 3.243
0.6875 -0.65625 4.855
0.71875 -0.65625 6.578
0.75 -0.65625 7.661
0.78125 -0.65625 9.243
0.8125 -0.65625 10.237
0.84375 -0.65625 10.680
0.875 -0.65625 10.770
0.90625 -0.65625 10.824
0.9375 -0.65625 10.849
0.96875 -0.65625 10.843
1.0 -0.65625 10.821

-1.0 -0.625 10.887
-0.96875 -0.625 10.865
-0.9375 -0.625 10.843
-0.90625 -0.625 10.822
-0.875 -0.625 10.801
-0.84375 -0.625 10.782
-0.8125 -0.625 10.848
-0.78125 -0.625 11.400
-0.75 -0.625 11.234
-0.71875 -0.625 9.094
-0.6875 -0.625 9.779
-0.65625 -0.625 9.806
-0.625 -0.625 9.765
-0.59375 -0.625 9.727
-0.5625 -0.625 9.713
-0.53125 -0.625 9.719
-0.5 -0.625 9.739
-0.46875 -0.625 9.764
-0.4375 -0.625 9.785
-0.40625 -0.625 9.791
-0.375 -0.625 9.764
-0.34375 -0.625 9.679
-0.3125 -0.625 9.688
-0.28125 -0.625 -10.988
-0.25 -0.625 -11.252
-0.21875 -0.625 -11.277
-0.1875 -0.625 -11.227
-0.15625 -0.625 -11.216
-0.125 -0.625 -11.189
-0.09375 -0.625 -11.147
-0.0625 -0.625 -11.111
-0.03125 -0.625 -11.089
0.0 -0.625 -11.073
0.03125 -0.625 -11.053
0.0625 -0.625 -11.024
0.09375 -0.625 -10.985
0.125 -0.625 -10.930
0.15625 -0.625 -10.820
0.1875 -0.625 -10.247
0.21875 -0.625 -3.174
0.25 -0.625 6.863
0.28125 -0.625 4.798
0.3125 -0.625 3.467
0.34375 -0.625 1.681
0.375 -0.625 0.784
0.40625 -0.625 0.534
0.4375 -0.625 0.453
0.46875 -0.625 0.364
0.5 -0.625 0.253
0.53125 -0.625 0.155
0.5625 -0.625 0.141
0.59375 -0.625 0.344
0.625 -0.625 0.968
0.65625 -0.625 2.281
0.6875 -0.625 4.432
0.71875 -0.625 6.367
0.75 -0.625 7.596
0.78125 -0.625 9.341
0.8125 -0.625 10.525
0.84375 -0.625 10.744
0.875 -0.625 10.828
0.90625 -0.625 10.894
0.9375 -0.625 10.914
0.96875 -0.625 10.906
1.0 -0.625 10.887

-1.0 -0.59375 10.947
-0.96875 -0.59375 10.932
-0.9375 -0.59375 10.918
-0.90625 -0.59375 10.909
-0.875 -0.59375 10.908
-0.84375 -0.59375 10.922
-0.8125 -0.59375 11.029
-0.78125 -0.59375 11.496
-0.75 -0.59375 11.180
-0.71875 -0.59375 9.075
-0.6875 -0.59375 9.785
-0.65625 -0.59375 9.806
-0.625 -0.59375 9.755
-0.59375 -0.59375 9.706
-0.5625 -0.59375 9.682
-0.53125 -0.59375 9.680
-0.5 -0.59375 9.694
-0.46875 -0.59375 9.714
-0.4375 -0.59375 9.733
-0.40625 -0.59375 9.739
-0.375 -0.59375 9.717
-0.34375 -0.59375 9.638
-0.3125 -0.59375 9.549
-0.28125 -0.59375 -10.009
-0.25 -0.59375 -11.225
-0.21875 -0.59375 -11.259
-0.1875 -0.59375 -11.207
-0.15625 -0.59375 -11.202
-0.125 -0.59375 -11.182
-0.09375 -0.59375 -11.143
-0.0625 -0.59375 -11.100
-0.03125 -0.59375 -11.068
0.0 -0.59375 -11.045
0.03125 -0.59375 -11.022
0.0625 -0.59375 -10.994
0.09375 -0.59375 -10.957
0.125 -0.59375 -10.905
0.15625 -0.59375 -10.797
0.1875 -0.59375 -10.222
0.21875 -0.59375 -2.600
0.25 -0.59375 6.597
0.28125 -0.59375 4.718
0.3125 -0.59375 3.250
0.34375 -0.59375 1.063
0.375 -0.59375 -0.203
0.40625 -0.59375 -0.677
0.4375 -0.59375 -0.862
0.46875 -0.59375 -0.990
0.5 -0.59375 -1.092
0.53125 -0.59375 -1.134
0.5625 -0.59375 -1.029
0.59375 -0.59375 -0.626
0.625 -0.59375 0.277
0.65625 -0.59375 1.924
0.6875 -0.59375 4.349
0.71875 -0.59375 6.287
0.75 -0.59375 7.596
0.78125 -0.59375 9.514
0.8125 -0.59375 10.655
0.84375 -0.59375 10.796
0.875 -0.59375 10.889
0.90625 -0.59375 10.951
0.9375 -0.59375 10.967
0.96875 -0.59375 10.961
1.0 -0.59375 10.947

-1.0 -0.5625 10.995
-0.96875 -0.5625 10.985
-0.9375 -0.5625 10.977
-0.90625 -0.5625 10.975
-0.875 -0.5625 10.985
-0.84375 -0.5625 11.016
-0.8125 -0.5625 11.139
-0.78125 -0.5625 11.538
-0.75 -0.5625 11.134
-0.71875 -0.5625 8.958
-0.6875 -0.5625 9.742
-0.65625 -0.5625 9.768
-0.625 -0.5625 9.716
-0.59375 -0.5625 9.659
-0.5625 -0.5625 9.626
-0.53125 -0.5625 9.616
-0.5 -0.5625 9.623
-0.46875 -0.5625 9.638
-0.4375 -0.5625 9.654
-0.40625 -0.5625 9.658
-0.375 -0.5625 9.637
-0.34375 -0.5625 9.564
-0.3125 -0.5625 9.440
-0.28125 -0.5625 -0.207
-0.25 -0.5625 -11.193
-0.21875 -0.5625 -11.232
-0.1875 -0.5625 -11.176
-0.15625 -0.5625 -11.179
-0.125 -0.5625 -11.167
-0.09375 -0.5625 -11.133
-0.0625 -0.5625 -11.087
-0.03125 -0.5625 -11.045
0.0 -0.5625 -11.013
0.03125 -0.5625 -10.986
0.0625 -0.5625 -10.956
0.09375 -0.5625 -10.920
0.125 -0.5625 -10.870
0.15625 -0.5625 -10.761
0.1875 -0.5625 -10.151
0.21875 -0.5625 -1.752
0.25 -0.5625 6.308
0.28125 -0.5625 4.593
0.3125 -0.5625 3.123
0.34375 -0.5625 0.730
0.375 -0.5625 -0.757
0.40625 -0.5625 -1.379
0.4375 -0.5625 -1.605
0.46875 -0.5625 -1.716
0.5 -0.5625 -1.782
0.53125 -0.5625 -1.784
0.5625 -0.5625 -1.639
0.59375 -0.5625 -1.168
0.625 -0.5625 -0.127
0.65625 -0.5625 1.731
0.6875 -0.5625 4.358
0.71875 -0.5625 6.269
0.75 -0.5625 7.617
0.78125 -0.5625 9.680
0.8125 -0.5625 10.721
0.84375 -0.5625 10.836
0.875 -0.5625 10.932
0.90625 -0.5625 10.988
0.9375 -0.5625 11.005
0.96875 -0.5625 11.004
1.0 -0.5625 10.995

-1.0 -0.53125 11.032
-0.96875 -0.53125 11.026
-0.9375 -0.53125 11.022
-0.90625 -0.53125 11.024
-0.875 -0.53125 11.040
-0.84375 -0.53125 11.079
-0.8125 -0.53125 11.208
-0.78125 -0.53125 11.557
-0.75 -0.53125 11.091
-0.71875 -0.53125 8.727
-0.6875 -0.53125 9.666
-0.65625 -0.53125 9.702
-0.625 -0.53125 9.654
-0.59375 -0.53125 9.591
-0.5625 -0.53125 9.549
-0.53125 -0.53125 9.531
-0.5 -0.53125 9.530
-0.46875 -0.53125 9.539
-0.4375 -0.53125 9.549
-0.40625 -0.53125 9.550
-0.375 -0.53125 9.527
-0.34375 -0.53125 9.456
-0.3125 -0.53125 9.319
-0.28125 -0.53125 8.230
-0.25 -0.53125 -11.153
-0.21875 -0.53125 -11.193
-0.1875 -0.53125 -11.134
-0.15625 -0.53125 -11.144
-0.125 -0.53125 -11.138
-0.09375 -0.53125 -11.110
-0.0625 -0.53125 -11.066
-0.03125 -0.53125 -11.018
0.0 -0.53125 -10.976
0.03125 -0.53125 -10.940
0.0625 -0.53125 -10.906
0.09375 -0.53125 -10.870
0.125 -0.53125 -10.823
0.15625 -0.53125 -10.708
0.1875 -0.53125 -10.026
0.21875 -0.53125 -0.832
0.25 -0.53125 5.988
0.28125 -0.53125 4.383
0.3125 -0.53125 2.954
0.34375 -0.53125 0.489
0.375 -0.53125 -1.090
0.40625 -0.53125 -1.796
0.4375 -0.53125 -2.045
0.46875 -0.53125 -2.143
0.5 -0.53125 -2.190
0.53125 -0.53125 -2.183
0.5625 -0.53125 -2.046
0.59375 -0.53125 -1.586
0.625 -0.53125 -0.495
0.65625 -0.53125 1.502
0.6875 -0.53125 4.316
0.71875 -0.53125 6.255
0.75 -0.53125 7.649
0.78125 -0.53125 9.810
0.8125 -0.53125 10.754
0.84375 -0.53125 10.859
0.875 -0.53125 10.956
0.90625 -0.53125 11.010
0.9375 -0.53125 11.030
0.96875 -0.53125 11.035
1.0 -0.53125 11.032

-1.0 -0.5 11.057
-0.96875 -0.5 11.056
-0.9375 -0.5 11.056
-0.90625 -0.5 11.062
-0.875 -0.5 11.081
-0.84375 -0.5 11.125
-0.8125 -0.5 11.253
-0.78125 -0.5 11.561
-0.75 -0.5 11.046
-0.71875 -0.5 8.294
-0.6875 -0.5 9.563
-0.65625 -0.5 9.609
-0.625 -0.5 9.571
-0.59375 -0.5 9.505
-0.5625 -0.5 9.454
-0.53125 -0.5 9.425
-0.5 -0.5 9.415
-0.46875 -0.5 9.415
-0.4375 -0.5 9.418
-0.40625 -0.5 9.413
-0.375 -0.5 9.386
-0.34375 -0.5 9.312
-0.3125 -0.5 9.171
-0.28125 -0.5 8.841
-0.25 -0.5 -11.099
-0.21875 -0.5 -11.144
-0.1875 -0.5 -11.077
-0.15625 -0.5 -11.093
-0.125 -0.5 -11.092
-0.09375 -0.5 -11.069
-0.0625 -0.5 -11.029
-0.03125 -0.5 -10.978
0.0 -0.5 -10.927
0.03125 -0.5 -10.882
0.0625 -0.5 -10.841
0.09375 -0.5 -10.802
0.125 -0.5 -10.758
0.15625 -0.5 -10.633
0.1875 -0.5 -9.827
0.21875 -0.5 -0.002
0.25 -0.5 5.623
0.28125 -0.5 4.059
0.3125 -0.5 2.663
0.34375 -0.5 0.234
0.375 -0.5 -1.334
0.40625 -0.5 -2.078
0.4375 -0.5 -2.354
0.46875 -0.5 -2.455
0.5 -0.5 -2.498
0.53125 -0.5 -2.492
0.5625 -0.5 -2.372
0.59375 -0.5 -1.952
0.625 -0.5 -0.878
0.65625 -0.5 1.189
0.6875 -0.5 4.157
0.71875 -0.5 6.199
0.75 -0.5 7.678
0.78125 -0.5 9.898
0.8125 -0.5 10.764
0.84375 -0.5 10.866
0.875 -0.5 10.964
0.90625 -0.5 11.019
0.9375 -0.5 11.045
0.96875 -0.5 11.055
1.0 -0.5 11.057

-1.0 -0.46875 11.073
-0.96875 -0.46875 11.078
-0.9375 -0.46875 11.081
-0.90625 -0.46875 11.090
-0.875 -0.46875 11.112
-0.84375 -0.46875 11.159
-0.8125 -0.46875 11.283
-0.78125 -0.46875 11.557
-0.75 -0.46875 10.995
-0.71875 -0.46875 7.427
-0.6875 -0.46875 9.434
-0.65625 -0.46875 9.486
-0.625 -0.46875 9.465
-0.59375 -0.46875 9.399
-0.5625 -0.46875 9.339
-0.53125 -0.46875 9.297
-0.5 -0.46875 9.275
-0.46875 -0.46875 9.264
-0.4375 -0.46875 9.258
-0.40625 -0.46875 9.245
-0.375 -0.46875 9.211
-0.34375 -0.46875 9.132
-0.3125 -0.46875 8.986
-0.28125 -0.46875 8.760
-0.25 -0.46875 -11.031
-0.21875 -0.46875 -11.082
-0.1875 -0.46875 -11.002
-0.15625 -0.46875 -11.020
-0.125 -0.46875 -11.020
-0.09375 -0.46875 -11.000
-0.0625 -0.46875 -10.964
-0.03125 -0.46875 -10.913
0.0 -0.46875 -10.856
0.03125 -0.46875 -10.801
0.0625 -0.46875 -10.751
0.09375 -0.46875 -10.711
0.125 -0.46875 -10.671
0.15625 -0.46875 -10.524
0.1875 -0.46875 -9.510
0.21875 -0.46875 0.656
0.25 -0.46875 5.199
0.28125 -0.46875 3.599
0.3125 -0.46875 2.188
0.34375 -0.46875 -0.104
0.375 -0.46875 -1.579
0.40625 -0.46875 -2.314
0.4375 -0.46875 -2.615
0.46875 -0.46875 -2.727
0.5 -0.46875 -2.767
0.53125 -0.46875 -2.754
0.5625 -0.46875 -2.640
0.59375 -0.46875 -2.263
0.625 -0.46875 -1.263
0.65625 -0.46875 0.786
0.6875 -0.46875 3.854
0.71875 -0.46875 6.063
0.75 -0.46875 7.684
0.78125 -0.46875 9.945
0.8125 -0.46875 10.753
0.84375 -0.46875 10.857
0.875 -0.46875 10.958
0.90625 -0.46875 11.017
0.9375 -0.46875 11.048
0.96875 -0.46875 11.065
1.0 -0.46875 11.073

-1.0 -0.4375 11.079
-0.96875 -0.4375 11.090
-0.9375 -0.4375 11.100
-0.90625 -0.4375 11.112
-0.875 -0.4375 11.136
-0.84375 -0.4375 11.184
-0.8125 -0.4375 11.301
-0.78125 -0.4375 11.545
-0.75 -0.4375 10.936
-0.71875 -0.4375 6.239
-0.6875 -0.4375 9.278
-0.65625 -0.4375 9.328
-0.625 -0.4375 9.330
-0.59375 -0.4375 9.269
-0.5625 -0.4375 9.201
-0.53125 -0.4375 9.145
-0.5 -0.4375 9.108
-0.46875 -0.4375 9.083
-0.4375 -0.4375 9.065
-0.40625 -0.4375 9.041
-0.375 -0.4375 8.997
-0.34375 -0.4375 8.910
-0.3125 -0.4375 8.760
-0.28125 -0.4375 8.531
-0.25 -0.4375 -10.943
-0.21875 -0.4375 -11.007
-0.1875 -0.4375 -10.904
-0.15625 -0.4375 -10.919
-0.125 -0.4375 -10.915
-0.09375 -0.4375 -10.893
-0.0625 -0.4375 -10.856
-0.03125 -0.4375 -10.805
0.0 -0.4375 -10.744
0.03125 -0.4375 -10.680
0.0625 -0.4375 -10.623
0.09375 -0.4375 -10.584
0.125 -0.4375 -10.549
0.15625 -0.4375 -10.360
0.1875 -0.4375 -8.975
0.21875 -0.4375 1.115
0.25 -0.4375 4.691
0.28125 -0.4375 2.987
0.3125 -0.4375 1.484
0.34375 -0.4375 -0.583
0.375 -0.4375 -1.889
0.40625 -0.4375 -2.560
0.4375 -0.4375 -2.859
0.46875 -0.4375 -2.970
0.5 -0.4375 -2.993
0.53125 -0.4375 -2.953
0.5625 -0.4375 -2.822
0.59375 -0.4375 -2.484
0.625 -0.4375 -1.612
0.65625 -0.4375 0.305
0.6875 -0.4375 3.385
0.71875 -0.4375 5.813
0.75 -0.4375 7.645
0.78125 -0.4375 9.948
0.8125 -0.4375 10.717
0.84375 -0.4375 10.832
0.875 -0.4375 10.940
0.90625 -0.4375 11.004
0.9375 -0.4375 11.041
0.96875 -0.4375 11.064
1.0 -0.4375 11.079

-1.0 -0.40625 11.076
-0.96875 -0.40625 11.095
-0.9375 -0.40625 11.111
-0.90625 -0.40625 11.128
-0.875 -0.40625 11.155
-0.84375 -0.40625 11.202
-0.8125 -0.40625 11.311
-0.78125 -0.40625 11.529
-0.75 -0.40625 10.876
-0.71875 -0.40625 8.225
-0.6875 -0.40625 9.072
-0.65625 -0.40625 9.123
-0.625 -0.40625 9.156
-0.59375 -0.40625 9.110
-0.5625 -0.40625 9.037
-0.53125 -0.40625 8.967
-0.5 -0.40625 8.912
-0.46875 -0.40625 8.870
-0.4375 -0.40625 8.835
-0.40625 -0.40625 8.798
-0.375 -0.40625 8.741
-0.34375 -0.40625 8.642
-0.3125 -0.40625 8.487
-0.28125 -0.40625 8.219
-0.25 -0.40625 -10.831
-0.21875 -0.40625 -10.919
-0.1875 -0.40625 -10.784
-0.15625 -0.40625 -10.777
-0.125 -0.40625 -10.760
-0.09375 -0.40625 -10.726
-0.0625 -0.40625 -10.683
-0.03125 -0.40625 -10.627
0.0 -0.40625 -10.560
0.03125 -0.40625 -10.490
0.0625 -0.40625 -10.433
0.09375 -0.40625 -10.408
0.125 -0.40625 -10.372
0.15625 -0.40625 -10.103
0.1875 -0.40625 -8.010
0.21875 -0.40625 1.315
0.25 -0.40625 4.039
0.28125 -0.40625 2.223
0.3125 -0.40625 0.560
0.34375 -0.40625 -1.232
0.375 -0.40625 -2.294
0.40625 -0.40625 -2.828
0.4375 -0.40625 -3.060
0.46875 -0.40625 -3.120
0.5 -0.40625 -3.086
0.53125 -0.40625 -2.990
0.5625 -0.40625 -2.833
0.59375 -0.40625 -2.549
0.625 -0.40625 -1.860
0.65625 -0.40625 -0.207
0.6875 -0.40625 2.737
0.71875 -0.40625 5.401
0.75 -0.40625 7.528
0.78125 -0.40625 9.898
0.8125 -0.40625 10.654
0.84375 -0.40625 10.791
0.875 -0.40625 10.910
0.90625 -0.40625 10.982
0.9375 -0.40625 11.025
0.96875 -0.40625 11.054
1.0 -0.40625 11.076

-1.0 -0.375 11.067
-0.96875 -0.375 11.092
-0.9375 -0.375 11.116
-0.90625 -0.375 11.139
-0.875 -0.375 11.169
-0.84375 -0.375 11.216
-0.8125 -0.375 11.314
-0.78125 -0.375 11.506
-0.75 -0.375 10.843
-0.71875 -0.375 9.282
-0.6875 -0.375 8.653
-0.65625 -0.375 8.849
-0.625 -0.375 8.919
-0.59375 -0.375 8.906
-0.5625 -0.375 8.841
-0.53125 -0.375 8.762
-0.5 -0.375 8.688
-0.46875 -0.375 8.625
-0.4375 -0.375 8.570
-0.40625 -0.375 8.514
-0.375 -0.375 8.441
-0.34375 -0.375 8.325
-0.3125 -0.375 8.160
-0.28125 -0.375 7.815
-0.25 -0.375 -10.680
-0.21875 -0.375 -10.817
-0.1875 -0.375 -10.664
-0.15625 -0.375 -10.577
-0.125 -0.375 -10.527
-0.09375 -0.375 -10.470
-0.0625 -0.375 -10.409
-0.03125 -0.375 -10.341
0.0 -0.375 -10.267
0.03125 -0.375 -10.200
0.0625 -0.375 -10.163
0.09375 -0.375 -10.162
0.125 -0.375 -10.100
0.15625 -0.375 -9.686
0.1875 -0.375 -6.358
0.21875 -0.375 1.097
0.25 -0.375 3.149
0.28125 -0.375 1.309
0.3125 -0.375 -0.478
0.34375 -0.375 -1.955
0.375 -0.375 -2.700
0.40625 -0.375 -3.000
0.4375 -0.375 -3.059
0.46875 -0.375 -2.992
0.5 -0.375 -2.869
0.53125 -0.375 -2.730
0.5625 -0.375 -2.590
0.59375 -0.375 -2.403
0.625 -0.375 -1.934
0.65625 -0.375 -0.652
0.6875 -0.375 1.944
0.71875 -0.375 4.755
0.75 -0.375 7.267
0.78125 -0.375 9.774
0.8125 -0.375 10.561
0.84375 -0.375 10.736
0.875 -0.375 10.871
0.90625 -0.375 10.953
0.9375 -0.375 11.003
0.96875 -0.375 11.038
1.0 -0.375 11.067

-1.0 -0.34375 11.059
-0.96875 -0.34375 11.089
-0.9375 -0.34375 11.119
-0.90625 -0.34375 11.147
-0.875 -0.34375 11.180
-0.84375 -0.34375 11.225
-0.8125 -0.34375 11.310
-0.78125 -0.34375 11.476
-0.75 -0.34375 10.912
-0.71875 -0.34375 10.154
-0.6875 -0.34375 7.089
-0.65625 -0.34375 8.363
-0.625 -0.34375 8.541
-0.59375 -0.34375 8.598
-0.5625 -0.34375 8.577
-0.53125 -0.34375 8.513
-0.5 -0.34375 8.432
-0.46875 -0.34375 8.352
-0.4375 -0.34375 8.275
-0.40625 -0.34375 8.195
-0.375 -0.34375 8.098
-0.34375 -0.34375 7.953
-0.3125 -0.34375 7.767
-0.28125 -0.34375 7.254
-0.25 -0.34375 -10.432
-0.21875 -0.34375 -10.677
-0.1875 -0.34375 -10.574
-0.15625 -0.34375 -10.320
-0.125 -0.34375 -10.171
-0.09375 -0.34375 -10.076
-0.0625 -0.34375 -9.993
-0.03125 -0.34375 -9.916
0.0 -0.34375 -9.852
0.03125 -0.34375 -9.814
0.0625 -0.34375 -9.815
0.09375 -0.34375 -9.817
0.125 -0.34375 -9.686
0.15625 -0.34375 -9.046
0.1875 -0.34375 -4.711
0.21875 -0.34375 0.261
0.25 -0.34375 1.964
0.28125 -0.34375 0.324
0.3125 -0.34375 -1.400
0.34375 -0.34375 -2.487
0.375 -0.34375 -2.850
0.40625 -0.34375 -2.842
0.4375 -0.34375 -2.677
0.46875 -0.34375 -2.474
0.5 -0.34375 -2.292
0.53125 -0.34375 -2.163
0.5625 -0.34375 -2.094
0.59375 -0.34375 -2.032
0.625 -0.34375 -1.771
0.65625 -0.34375 -0.882
0.6875 -0.34375 1.139
0.71875 -0.34375 3.808
0.75 -0.34375 6.706
0.78125 -0.34375 9.509
0.8125 -0.34375 10.471
0.84375 -0.34375 10.683
0.875 -0.34375 10.836
0.90625 -0.34375 10.929
0.9375 -0.34375 10.986
0.96875 -0.34375 11.026
1.0 -0.34375 11.059

-1.0 -0.3125 11.078
-0.96875 -0.3125 11.108
-0.9375 -0.3125 11.137
-0.90625 -0.3125 11.167
-0.875 -0.3125 11.198
-0.84375 -0.3125 11.238
-0.8125 -0.3125 11.304
-0.78125 -0.3125 11.430
-0.75 -0.3125 11.141
-0.71875 -0.3125 10.211
-0.6875 -0.3125 8.927
-0.65625 -0.3125 6.438
-0.625 -0.3125 7.076
-0.59375 -0.3125 7.639
-0.5625 -0.3125 7.853
-0.53125 -0.3125 7.916
-0.5 -0.3125 7.906
-0.46875 -0.3125 7.856
-0.4375 -0.3125 7.782
-0.40625 -0.3125 7.686
-0.375 -0.3125 7.555
-0.34375 -0.3125 7.358
-0.3125 -0.3125 7.109
-0.28125 -0.3125 6.206
-0.25 -0.3125 -9.693
-0.21875 -0.3125 -10.248
-0.1875 -0.3125 -10.201
-0.15625 -0.3125 -10.004
-0.125 -0.3125 -9.715
-0.09375 -0.3125 -9.555
-0.0625 -0.3125 -9.473
-0.03125 -0.3125 -9.426
0.0 -0.3125 -9.406
0.03125 -0.3125 -9.408
0.0625 -0.3125 -9.413
0.09375 -0.3125 -9.366
0.125 -0.3125 -9.147
0.15625 -0.3125 -8.388
0.1875 -0.3125 -5.081
0.21875 -0.3125 -1.351
0.25 -0.3125 0.408
0.28125 -0.3125 -0.380
0.3125 -0.3125 -1.733
0.34375 -0.3125 -2.420
0.375 -0.3125 -2.479
0.40625 -0.3125 -2.267
0.4375 -0.3125 -1.987
0.46875 -0.3125 -1.739
0.5 -0.3125 -1.570
0.53125 -0.3125 -1.491
0.5625 -0.3125 -1.474
0.59375 -0.3125 -1.440
0.625 -0.3125 -1.242
0.65625 -0.3125 -0.644
0.6875 -0.3125 0.680
0.71875 -0.3125 2.722
0.75 -0.3125 5.710
0.78125 -0.3125 8.759
0.8125 -0.3125 10.494
0.84375 -0.3125 10.694
0.875 -0.3125 10.850
0.90625 -0.3125 10.946
0.9375 -0.3125 11.005
0.96875 -0.3125 11.046
1.0 -0.3125 11.078

-1.0 -0.28125 11.130
-0.96875 -0.28125 11.152
-0.9375 -0.28125 11.174
-0.90625 -0.28125 11.194
-0.875 -0.28125 11.215
-0.84375 -0.28125 11.238
-0.8125 -0.28125 11.266
-0.78125 -0.28125 11.330
-0.75 -0.28125 11.342
-0.71875 -0.28125 10.352
-0.6875 -0.28125 9.443
-0.65625 -0.28125 9.365
-0.625 -0.28125 8.671
-0.59375 -0.28125 7.762
-0.5625 -0.28125 7.228
-0.53125 -0.28125 6.190
-0.5 -0.28125 5.090
-0.46875 -0.28125 4.521
-0.4375 -0.28125 4.346
-0.40625 -0.28125 4.394
-0.375 -0.28125 4.591
-0.34375 -0.28125 4.796
-0.3125 -0.28125 4.465
-0.28125 -0.28125 2.931
-0.25 -0.28125 -0.478
-0.21875 -0.28125 -7.633
-0.1875 -0.28125 -8.876
-0.15625 -0.28125 -9.146
-0.125 -0.28125 -9.144
-0.09375 -0.28125 -9.037
-0.0625 -0.28125 -8.935
-0.03125 -0.28125 -8.875
0.0 -0.28125 -8.847
0.03125 -0.28125 -8.829
0.0625 -0.28125 -8.800
0.09375 -0.28125 -8.728
0.125 -0.28125 -8.550
0.15625 -0.28125 -8.074
0.1875 -0.28125 -6.609
0.21875 -0.28125 -4.089
0.25 -0.28125 -2.290
0.28125 -0.28125 -1.286
0.3125 -0.28125 -1.579
0.34375 -0.28125 -1.826
0.375 -0.28125 -1.828
0.40625 -0.28125 -1.729
0.4375 -0.28125 -1.599
0.46875 -0.28125 -1.461
0.5 -0.28125 -1.311
0.53125 -0.28125 -1.136
0.5625 -0.28125 -0.919
0.59375 -0.28125 -0.648
0.625 -0.28125 -0.303
0.65625 -0.28125 0.190
0.6875 -0.28125 0.996
0.71875 -0.28125 2.370
0.75 -0.28125 5.025
0.78125 -0.28125 6.944
0.8125 -0.28125 10.681
0.84375 -0.28125 10.819
0.875 -0.28125 10.941
0.90625 -0.28125 11.021
0.9375 -0.28125 11.071
0.96875 -0.28125 11.105
1.0 -0.28125 11.130

-1.0 -0.25 11.138
-0.96875 -0.25 11.151
-0.9375 -0.25 11.163
-0.90625 -0.25 11.171
-0.875 -0.25 11.176
-0.84375 -0.25 11.175
-0.8125 -0.25 11.160
-0.78125 -0.25 11.151
-0.75 -0.25 11.207
-0.71875 -0.25 11.187
-0.6875 -0.25 10.759
-0.65625 -0.25 9.813
-0.625 -0.25 9.057
-0.59375 -0.25 8.875
-0.5625 -0.25 8.978
-0.53125 -0.25 9.182
-0.5 -0.25 9.407
-0.46875 -0.25 9.614
-0.4375 -0.25 9.777
-0.40625 -0.25 9.889
-0.375 -0.25 9.955
-0.34375 -0.25 9.975
-0.3125 -0.25 9.691
-0.28125 -0.25 5.579
-0.25 -0.25 2.204
-0.21875 -0.25 -0.370
-0.1875 -0.25 -4.270
-0.15625 -0.25 -6.779
-0.125 -0.25 -7.579
-0.09375 -0.25 -7.858
-0.0625 -0.25 -7.975
-0.03125 -0.25 -8.042
0.0 -0.25 -8.091
0.03125 -0.25 -8.123
0.0625 -0.25 -8.127
0.09375 -0.25 -8.091
0.125 -0.25 -7.983
0.15625 -0.25 -7.722
0.1875 -0.25 -7.120
0.21875 -0.25 -6.074
0.25 -0.25 -5.394
0.28125 -0.25 -4.725
0.3125 -0.25 -4.225
0.34375 -0.25 -4.013
0.375 -0.25 -3.962
0.40625 -0.25 -3.849
0.4375 -0.25 -3.591
0.46875 -0.25 -3.188
0.5 -0.25 -2.663
0.53125 -0.25 -2.055
0.5625 -0.25 -1.411
0.59375 -0.25 -0.776
0.625 -0.25 -0.165
0.65625 -0.25 0.463
0.6875 -0.25 1.283
0.71875 -0.25 2.927
0.75 -0.25 4.806
0.78125 -0.25 5.782
0.8125 -0.25 10.814
0.84375 -0.25 10.932
0.875 -0.25 11.006
0.90625 -0.25 11.061
0.9375 -0.25 11.097
0.96875 -0.25 11.121
1.0 -0.25 11.138

-1.0 -0.21875 11.062
-0.96875 -0.21875 11.069
-0.9375 -0.21875 11.073
-0.90625 -0.21875 11.072
-0.875 -0.21875 11.063
-0.84375 -0.21875 11.044
-0.8125 -0.21875 11.001
-0.78125 -0.21875 10.943
-0.75 -0.21875 10.946
-0.71875 -0.21875 11.020
-0.6875 -0.21875 11.114
-0.65625 -0.21875 11.180
-0.625 -0.21875 11.197
-0.59375 -0.21875 11.174
-0.5625 -0.21875 11.120
-0.53125 -0.21875 11.044
-0.5 -0.21875 10.950
-0.46875 -0.21875 10.845
-0.4375 -0.21875 10.731
-0.40625 -0.21875 10.608
-0.375 -0.21875 10.469
-0.34375 -0.21875 10.268
-0.3125 -0.21875 8.370
-0.28125 -0.21875 4.395
-0.25 -0.21875 4.856
-0.21875 -0.21875 1.577
-0.1875 -0.21875 -3.334
-0.15625 -0.21875 -6.402
-0.125 -0.21875 -7.290
-0.09375 -0.21875 -7.600
-0.0625 -0.21875 -7.741
-0.03125 -0.21875 -7.817
0.0 -0.21875 -7.863
0.03125 -0.21875 -7.894
0.0625 -0.21875 -7.916
0.09375 -0.21875 -7.930
0.125 -0.21875 -7.921
0.15625 -0.21875 -7.860
0.1875 -0.21875 -7.708
0.21875 -0.21875 -7.453
0.25 -0.21875 -7.257
0.28125 -0.21875 -7.384
0.3125 -0.21875 -7.722
0.34375 -0.21875 -8.056
0.375 -0.21875 -8.270
0.40625 -0.21875 -8.394
0.4375 -0.21875 -8.464
0.46875 -0.21875 -8.510
0.5 -0.21875 -8.530
0.53125 -0.21875 -8.467
0.5625 -0.21875 -8.203
0.59375 -0.21875 -7.554
0.625 -0.21875 -6.250
0.65625 -0.21875 -4.302
0.6875 -0.21875 -1.693
0.71875 -0.21875 2.332
0.75 -0.21875 5.038
0.78125 -0.21875 6.019
0.8125 -0.21875 10.828
0.84375 -0.21875 10.954
0.875 -0.21875 10.981
0.90625 -0.21875 11.013
0.9375 -0.21875 11.037
0.96875 -0.21875 11.052
1.0 -0.21875 11.062

-1.0 -0.1875 10.956
-0.96875 -0.1875 10.958
-0.9375 -0.1875 10.958
-0.90625 -0.1875 10.951
-0.875 -0.1875 10.934
-0.84375 -0.1875 10.907
-0.8125 -0.1875 10.852
-0.78125 -0.1875 10.778
-0.75 -0.1875 10.753
-0.71875 -0.1875 10.796
-0.6875 -0.1875 10.878
-0.65625 -0.1875 10.933
-0.625 -0.1875 10.960
-0.59375 -0.1875 10.966
-0.5625 -0.1875 10.956
-0.53125 -0.1875 10.929
-0.5 -0.1875 10.888
-0.46875 -0.1875 10.829
-0.4375 -0.1875 10.743
-0.40625 -0.1875 10.606
-0.375 -0.1875 10.372
-0.34375 -0.1875 9.963
-0.3125 -0.1875 8.854
-0.28125 -0.1875 6.875
-0.25 -0.1875 6.408
-0.21875 -0.1875 5.840
-0.1875 -0.1875 -0.045
-0.15625 -0.1875 -7.144
-0.125 -0.1875 -8.254
-0.09375 -0.1875 -8.586
-0.0625 -0.1875 -8.735
-0.03125 -0.1875 -8.816
0.0 -0.1875 -8.869
0.03125 -0.1875 -8.912
0.0625 -0.1875 -8.951
0.09375 -0.1875 -8.995
0.125 -0.1875 -9.055
0.15625 -0.1875 -9.150
0.1875 -0.1875 -9.275
0.21875 -0.1875 -9.435
0.25 -0.1875 -9.685
0.28125 -0.1875 -10.022
0.3125 -0.1875 -10.364
0.34375 -0.1875 -10.664
0.375 -0.1875 -10.928
0.40625 -0.1875 -11.121
0.4375 -0.1875 -11.225
0.46875 -0.1875 -11.268
0.5 -0.1875 -11.280
0.53125 -0.1875 -11.272
0.5625 -0.1875 -11.241
0.59375 -0.1875 -11.170
0.625 -0.1875 -11.007
0.65625 -0.1875 -10.525
0.6875 -0.1875 -8.718
0.71875 -0.1875 0.357
0.75 -0.1875 6.259
0.78125 -0.1875 6.868
0.8125 -0.1875 10.775
0.84375 -0.1875 10.905
0.875 -0.1875 10.912
0.90625 -0.1875 10.929
0.9375 -0.1875 10.943
0.96875 -0.1875 10.951
1.0 -0.1875 10.956

-1.0 -0.15625 10.903
-0.96875 -0.15625 10.905
-0.9375 -0.15625 10.903
-0.90625 -0.15625 10.894
-0.875 -0.15625 10.874
-0.84375 -0.15625 10.845
-0.8125 -0.15625 10.790
-0.78125 -0.15625 10.715
-0.75 -0.15625 10.682
-0.71875 -0.15625 10.711
-0.6875 -0.15625 10.776
-0.65625 -0.15625 10.812
-0.625 -0.15625 10.820
-0.59375 -0.15625 10.819
-0.5625 -0.15625 10.814
-0.53125 -0.15625 10.804
-0.5 -0.15625 10.788
-0.46875 -0.15625 10.761
-0.4375 -0.15625 10.715
-0.40625 -0.15625 10.633
-0.375 -0.15625 10.477
-0.34375 -0.15625 10.168
-0.3125 -0.15625 9.588
-0.28125 -0.15625 8.098
-0.25 -0.15625 6.939
-0.21875 -0.15625 7.838
-0.1875 -0.15625 1.331
-0.15625 -0.15625 -8.211
-0.125 -0.15625 -9.170
-0.09375 -0.15625 -9.446
-0.0625 -0.15625 -9.554
-0.03125 -0.15625 -9.607
0.0 -0.15625 -9.657
0.03125 -0.15625 -9.720
0.0625 -0.15625 -9.795
0.09375 -0.15625 -9.877
0.125 -0.15625 -9.973
0.15625 -0.15625 -10.090
0.1875 -0.15625 -10.203
0.21875 -0.15625 -10.333
0.25 -0.15625 -10.533
0.28125 -0.15625 -10.748
0.3125 -0.15625 -10.930
0.34375 -0.15625 -11.075
0.375 -0.15625 -11.186
0.40625 -0.15625 -11.263
0.4375 -0.15625 -11.311
0.46875 -0.15625 -11.340
0.5 -0.15625 -11.359
0.53125 -0.15625 -11.374
0.5625 -0.15625 -11.385
0.59375 -0.15625 -11.386
0.625 -0.15625 -11.361
0.65625 -0.15625 -11.251
0.6875 -0.15625 -10.743
0.71875 -0.15625 -5.955
0.75 -0.15625 7.175
0.78125 -0.15625 7.647
0.8125 -0.15625 10.703
0.84375 -0.15625 10.852
0.875 -0.15625 10.866
0.90625 -0.15625 10.883
0.9375 -0.15625 10.893
0.96875 -0.15625 10.899
1.0 -0.15625 10.903

-1.0 -0.125 10.890
-0.96875 -0.125 10.896
-0.9375 -0.125 10.897
-0.90625 -0.125 10.888
-0.875 -0.125 10.868
-0.84375 -0.125 10.840
-0.8125 -0.125 10.785
-0.78125 -0.125 10.709
-0.75 -0.125 10.671
-0.71875 -0.125 10.693
-0.6875 -0.125 10.753
-0.65625 -0.125 10.782
-0.625 -0.125 10.777
-0.59375 -0.125 10.765
-0.5625 -0.125 10.752
-0.53125 -0.125 10.739
-0.5 -0.125 10.723
-0.46875 -0.125 10.701
-0.4375 -0.125 10.666
-0.40625 -0.125 10.606
-0.375 -0.125 10.494
-0.34375 -0.125 10.269
-0.3125 -0.125 9.792
-0.28125 -0.125 8.546
-0.25 -0.125 6.343
-0.21875 -0.125 8.927
-0.1875 -0.125 -1.266
-0.15625 -0.125 -9.098
-0.125 -0.125 -9.760
-0.09375 -0.125 -9.960
-0.0625 -0.125 -10.037
-0.03125 -0.125 -10.084
0.0 -0.125 -10.139
0.03125 -0.125 -10.208
0.0625 -0.125 -10.280
0.09375 -0.125 -10.352
0.125 -0.125 -10.430
0.15625 -0.125 -10.515
0.1875 -0.125 -10.584
0.21875 -0.125 -10.660
0.25 -0.125 -10.791
0.28125 -0.125 -10.932
0.3125 -0.125 -11.044
0.34375 -0.125 -11.127
0.375 -0.125 -11.193
0.40625 -0.125 -11.244
0.4375 -0.125 -11.284
0.46875 -0.125 -11.313
0.5 -0.125 -11.335
0.53125 -0.125 -11.354
0.5625 -0.125 -11.373
0.59375 -0.125 -11.390
0.625 -0.125 -11.398
0.65625 -0.125 -11.369
0.6875 -0.125 -11.141
0.71875 -0.125 -8.618
0.75 -0.125 7.725
0.78125 -0.125 8.290
0.8125 -0.125 10.648
0.84375 -0.125 10.803
0.875 -0.125 10.832
0.90625 -0.125 10.855
0.9375 -0.125 10.871
0.96875 -0.125 10.882
1.0 -0.125 10.890

-1.0 -0.09375 10.900
-0.96875 -0.09375 10.912
-0.9375 -0.09375 10.915
-0.90625 -0.09375 10.905
-0.875 -0.09375 10.885
-0.84375 -0.09375 10.857
-0.8125 -0.09375 10.800
-0.78125 -0.09375 10.722
-0.75 -0.09375 10.680
-0.71875 -0.09375 10.697
-0.6875 -0.09375 10.757
-0.65625 -0.09375 10.783
-0.625 -0.09375 10.770
-0.59375 -0.09375 10.748
-0.5625 -0.09375 10.727
-0.53125 -0.09375 10.705
-0.5 -0.09375 10.684
-0.46875 -0.09375 10.659
-0.4375 -0.09375 10.625
-0.40625 -0.09375 10.573
-0.375 -0.09375 10.482
-0.34375 -0.09375 10.304
-0.3125 -0.09375 9.890
-0.28125 -0.09375 8.770
-0.25 -0.09375 5.746
-0.21875 -0.09375 9.542
-0.1875 -0.09375 -5.225
-0.15625 -0.09375 -9.665
-0.125 -0.09375 -10.131
-0.09375 -0.09375 -10.281
-0.0625 -0.09375 -10.348
-0.03125 -0.09375 -10.398
0.0 -0.09375 -10.456
0.03125 -0.09375 -10.522
0.0625 -0.09375 -10.585
0.09375 -0.09375 -10.642
0.125 -0.09375 -10.696
0.15625 -0.09375 -10.750
0.1875 -0.09375 -10.787
0.21875 -0.09375 -10.829
0.25 -0.09375 -10.921
0.28125 -0.09375 -11.022
0.3125 -0.09375 -11.099
0.34375 -0.09375 -11.153
0.375 -0.09375 -11.195
0.40625 -0.09375 -11.231
0.4375 -0.09375 -11.262
0.46875 -0.09375 -11.288
0.5 -0.09375 -11.310
0.53125 -0.09375 -11.329
0.5625 -0.09375 -11.347
0.59375 -0.09375 -11.366
0.625 -0.09375 -11.383
0.65625 -0.09375 -11.381
0.6875 -0.09375 -11.252
0.71875 -0.09375 -9.582
0.75 -0.09375 8.057
0.78125 -0.09375 8.748
0.8125 -0.09375 10.595
0.84375 -0.09375 10.760
0.875 -0.09375 10.807
0.90625 -0.09375 10.842
0.9375 -0.09375 10.866
0.96875 -0.09375 10.885
1.0 -0.09375 10.900

-1.0 -0.0625 10.921
-0.96875 -0.0625 10.934
-0.9375 -0.0625 10.935
-0.90625 -0.0625 10.923
-0.875 -0.0625 10.901
-0.84375 -0.0625 10.872
-0.8125 -0.0625 10.814
-0.78125 -0.0625 10.734
-0.75 -0.0625 10.688
-0.71875 -0.0625 10.703
-0.6875 -0.0625 10.763
-0.65625 -0.0625 10.790
-0.625 -0.0625 10.774
-0.59375 -0.0625 10.747
-0.5625 -0.0625 10.719
-0.53125 -0.0625 10.691
-0.5 -0.0625 10.662
-0.46875 -0.0625 10.632
-0.4375 -0.0625 10.597
-0.40625 -0.0625 10.547
-0.375 -0.0625 10.465
-0.34375 -0.0625 10.309
-0.3125 -0.0625 9.935
-0.28125 -0.0625 8.869
-0.25 -0.0625 6.166
-0.21875 -0.0625 9.873
-0.1875 -0.0625 -7.444
-0.15625 -0.0625 -10.006
-0.125 -0.0625 -10.359
-0.09375 -0.0625 -10.485
-0.0625 -0.0625 -10.552
-0.03125 -0.0625 -10.603
0.0 -0.0625 -10.657
0.03125 -0.0625 -10.717
0.0625 -0.0625 -10.776
0.09375 -0.0625 -10.826
0.125 -0.0625 -10.868
0.15625 -0.0625 -10.904
0.1875 -0.0625 -10.923
0.21875 -0.0625 -10.944
0.25 -0.0625 -11.012
0.28125 -0.0625 -11.087
0.3125 -0.0625 -11.142
0.34375 -0.0625 -11.179
0.375 -0.0625 -11.206
0.40625 -0.0625 -11.230
0.4375 -0.0625 -11.253
0.46875 -0.0625 -11.274
0.5 -0.0625 -11.293
0.53125 -0.0625 -11.310
0.5625 -0.0625 -11.327
0.59375 -0.0625 -11.344
0.625 -0.0625 -11.360
0.65625 -0.0625 -11.367
0.6875 -0.0625 -11.280
0.71875 -0.0625 -9.999
0.75 -0.0625 8.279
0.78125 -0.0625 9.047
0.8125 -0.0625 10.535
0.84375 -0.0625 10.723
0.875 -0.0625 10.792
0.90625 -0.0625 10.840
0.9375 -0.0625 10.874
0.96875 -0.0625 10.900
1.0 -0.0625 10.921

-1.0 -0.03125 10.937
-0.96875 -0.03125 10.948
-0.9375 -0.03125 10.944
-0.90625 -0.03125 10.929
-0.875 -0.03125 10.906
-0.84375 -0.03125 10.877
-0.8125 -0.03125 10.820
-0.78125 -0.03125 10.740
-0.75 -0.03125 10.692
-0.71875 -0.03125 10.703
-0.6875 -0.03125 10.764
-0.65625 -0.03125 10.792
-0.625 -0.03125 10.774
-0.59375 -0.03125 10.746
-0.5625 -0.03125 10.715
-0.53125 -0.03125 10.684
-0.5 -0.03125 10.651
-0.46875 -0.03125 10.616
-0.4375 -0.03125 10.577
-0.40625 -0.03125 10.525
-0.375 -0.03125 10.446
-0.34375 -0.03125 10.299
-0.3125 -0.03125 9.942
-0.28125 -0.03125 8.905
-0.25 -0.03125 6.874
-0.21875 -0.03125 10.024
-0.1875 -0.03125 -8.457
-0.15625 -0.03125 -10.215
-0.125 -0.03125 -10.504
-0.09375 -0.03125 -10.620
-0.0625 -0.03125 -10.687
-0.03125 -0.03125 -10.738
0.0 -0.03125 -10.786
0.03125 -0.03125 -10.839
0.0625 -0.03125 -10.895
0.09375 -0.03125 -10.945
0.125 -0.03125 -10.983
0.15625 -0.03125 -11.011
0.1875 -0.03125 -11.021
0.21875 -0.03125 -11.031
0.25 -0.03125 -11.081
0.28125 -0.03125 -11.140
0.3125 -0.03125 -11.180
0.34375 -0.03125 -11.204
0.375 -0.03125 -11.220
0.40625 -0.03125 -11.235
0.4375 -0.03125 -11.250
0.46875 -0.03125 -11.266
0.5 -0.03125 -11.282
0.53125 -0.03125 -11.297
0.5625 -0.03125 -11.312
0.59375 -0.03125 -11.327
0.625 -0.03125 -11.340
0.65625 -0.03125 -11.346
0.6875 -0.03125 -11.277
0.71875 -0.03125 -10.173
0.75 -0.03125 8.437
0.78125 -0.03125 9.232
0.8125 -0.03125 10.465
0.84375 -0.03125 10.688
0.875 -0.03125 10.780
0.90625 -0.03125 10.843
0.9375 -0.03125 10.885
0.96875 -0.03125 10.916
1.0 -0.03125 10.937

-1.0 0.0 10.942
-0.96875 0.0 10.947
-0.9375 0.0 10.939
-0.90625 0.0 10.922
-0.875 0.0 10.901
-0.84375 0.0 10.873
-0.8125 0.0 10.817
-0.78125 0.0 10.738
-0.75 0.0 10.689
-0.71875 0.0 10.698
-0.6875 0.0 10.758
-0.65625 0.0 10.786
-0.625 0.0 10.768
-0.59375 0.0 10.739
-0.5625 0.0 10.708
-0.53125 0.0 10.676
-0.5 0.0 10.641
-0.46875 0.0 10.603
-0.4375 0.0 10.560
-0.40625 0.0 10.506
-0.375 0.0 10.425
-0.34375 0.0 10.278
-0.3125 0.0 9.920
-0.28125 0.0 8.888
-0.25 0.0 7.400
-0.21875 0.0 10.048
-0.1875 0.0 -8.973
-0.15625 0.0 -10.347
-0.125 0.0 -10.602
-0.09375 0.0 -10.712
-0.0625 0.0 -10.780
-0.03125 0.0 -10.829
0.0 0.0 -10.871
0.03125 0.0 -10.915
0.0625 0.0 -10.968
0.09375 0.0 -11.020
0.125 0.0 -11.060
0.15625 0.0 -11.087
0.1875 0.0 -11.094
0.21875 0.0 -11.098
0.25 0.0 -11.136
0.28125 0.0 -11.182
0.3125 0.0 -11.211
0.34375 0.0 -11.226
0.375 0.0 -11.235
0.40625 0.0 -11.242
0.4375 0.0 -11.251
0.46875 0.0 -11.262
0.5 0.0 -11.275
0.53125 0.0 -11.288
0.5625 0.0 -11.301
0.59375 0.0 -11.313
0.625 0.0 -11.324
0.65625 0.0 -11.326
0.6875 0.0 -11.258
0.71875 0.0 -10.231
0.75 0.0 8.536
0.78125 0.0 9.337
0.8125 0.0 10.378
0.84375 0.0 10.648
0.875 0.0 10.766
0.90625 0.0 10.842
0.9375 0.0 10.891
0.96875 0.0 10.923
1.0 0.0 10.942

-1.0 0.03125 10.931
-0.96875 0.03125 10.932
-0.9375 0.03125 10.922
-0.90625 0.03125 10.904
-0.875 0.03125 10.884
-0.84375 0.03125 10.859
-0.8125 0.03125 10.806
-0.78125 0.03125 10.729
-0.75 0.03125 10.678
-0.71875 0.03125 10.685
-0.6875 0.03125 10.745
-0.65625 0.03125 10.773
-0.625 0.03125 10.754
-0.59375 0.03125 10.724
-0.5625 0.03125 10.694
-0.53125 0.03125 10.662
-0.5 0.03125 10.628
-0.46875 0.03125 10.589
-0.4375 0.03125 10.543
-0.40625 0.03125 10.485
-0.375 0.03125 10.400
-0.34375 0.03125 10.242
-0.3125 0.03125 9.866
-0.28125 0.03125 8.819
-0.25 0.03125 7.746
-0.21875 0.03125 9.962
-0.1875 0.03125 -9.266
-0.15625 0.03125 -10.434
-0.125 0.03125 -10.669
-0.09375 0.03125 -10.778
-0.0625 0.03125 -10.846
-0.03125 0.03125 -10.894
0.0 0.03125 -10.930
0.03125 0.03125 -10.967
0.0625 0.03125 -11.013
0.09375 0.03125 -11.066
0.125 0.03125 -11.111
0.15625 0.03125 -11.140
0.1875 0.03125 -11.147
0.21875 0.03125 -11.149
0.25 0.03125 -11.179
0.28125 0.03125 -11.216
0.3125 0.03125 -11.238
0.34375 0.03125 -11.246
0.375 0.03125 -11.248
0.40625 0.03125 -11.249
0.4375 0.03125 -11.253
0.46875 0.03125 -11.260
0.5 0.03125 -11.270
0.53125 0.03125 -11.281
0.5625 0.03125 -11.292
0.59375 0.03125 -11.302
0.625 0.03125 -11.309
0.65625 0.03125 -11.305
0.6875 0.03125 -11.231
0.71875 0.03125 -10.233
0.75 0.03125 8.571
0.78125 0.03125 9.374
0.8125 0.03125 10.262
0.84375 0.03125 10.593
0.875 0.03125 10.738
0.90625 0.03125 10.830
0.9375 0.03125 10.884
0.96875 0.03125 10.916
1.0 0.03125 10.931

-1.0 0.0625 10.904
-0.96875 0.0625 10.903
-0.9375 0.0625 10.892
-0.90625 0.0625 10.875
-0.875 0.0625 10.857
-0.84375 0.0625 10.833
-0.8125 0.0625 10.784
-0.78125 0.0625 10.710
-0.75 0.0625 10.658
-0.71875 0.0625 10.663
-0.6875 0.0625 10.723
-0.65625 0.0625 10.752
-0.625 0.0625 10.732
-0.59375 0.0625 10.701
-0.5625 0.0625 10.671
-0.53125 0.0625 10.640
-0.5 0.0625 10.606
-0.46875 0.0625 10.566
-0.4375 0.0625 10.518
-0.40625 0.0625 10.455
-0.375 0.0625 10.357
-0.34375 0.0625 10.174
-0.3125 0.0625 9.768
-0.28125 0.0625 8.692
-0.25 0.0625 7.974
-0.21875 0.0625 9.755
-0.1875 0.0625 -9.443
-0.15625 0.0625 -10.493
-0.125 0.0625 -10.719
-0.09375 0.0625 -10.827
-0.0625 0.0625 -10.895
-0.03125 0.0625 -10.941
0.0 0.0625 -10.974
0.03125 0.0625 -11.004
0.0625 0.0625 -11.042
0.09375 0.0625 -11.093
0.125 0.0625 -11.142
0.15625 0.0625 -11.175
0.1875 0.0625 -11.186
0.21875 0.0625 -11.188
0.25 0.0625 -11.213
0.28125 0.0625 -11.244
0.3125 0.0625 -11.259
0.34375 0.0625 -11.261
0.375 0.0625 -11.259
0.40625 0.0625 -11.256
0.4375 0.0625 -11.255
0.46875 0.0625 -11.259
0.5 0.0625 -11.266
0.53125 0.0625 -11.274
0.5625 0.0625 -11.284
0.59375 0.0625 -11.292
0.625 0.0625 -11.296
0.65625 0.0625 -11.285
0.6875 0.0625 -11.197
0.71875 0.0625 -10.241
0.75 0.0625 8.540
0.78125 0.0625 9.340
0.8125 0.0625 10.099
0.84375 0.0625 10.508
0.875 0.0625 10.683
0.90625 0.0625 10.794
0.9375 0.0625 10.858
0.96875 0.0625 10.891
1.0 0.0625 10.904

-1.0 0.09375 10.858
-0.96875 0.09375 10.858
-0.9375 0.09375 10.848
-0.90625 0.09375 10.833
-0.875 0.09375 10.815
-0.84375 0.09375 10.793
-0.8125 0.09375 10.747
-0.78125 0.09375 10.676
-0.75 0.09375 10.623
-0.71875 0.09375 10.626
-0.6875 0.09375 10.688
-0.65625 0.09375 10.719
-0.625 0.09375 10.698
-0.59375 0.09375 10.666
-0.5625 0.09375 10.634
-0.53125 0.09375 10.602
-0.5 0.09375 10.567
-0.46875 0.09375 10.525
-0.4375 0.09375 10.471
-0.40625 0.09375 10.394
-0.375 0.09375 10.269
-0.34375 0.09375 10.046
-0.3125 0.09375 9.609
-0.28125 0.09375 8.503
-0.25 0.09375 8.126
-0.21875 0.09375 9.382
-0.1875 0.09375 -9.557
-0.15625 0.09375 -10.536
-0.125 0.09375 -10.757
-0.09375 0.09375 -10.864
-0.0625 0.09375 -10.932
-0.03125 0.09375 -10.978
0.0 0.09375 -11.009
0.03125 0.09375 -11.033
0.0625 0.09375 -11.063
0.09375 0.09375 -11.109
0.125 0.09375 -11.161
0.15625 0.09375 -11.199
0.1875 0.09375 -11.213
0.21875 0.09375 -11.216
0.25 0.09375 -11.239
0.28125 0.09375 -11.265
0.3125 0.09375 -11.276
0.34375 0.09375 -11.274
0.375 0.09375 -11.267
0.40625 0.09375 -11.260
0.4375 0.09375 -11.257
0.46875 0.09375 -11.257
0.5 0.09375 -11.262
0.53125 0.09375 -11.268
0.5625 0.09375 -11.276
0.59375 0.09375 -11.281
0.625 0.09375 -11.281
0.65625 0.09375 -11.263
0.6875 0.09375 -11.165
0.71875 0.09375 -10.398
0.75 0.09375 8.508
0.78125 0.09375 9.211
0.8125 0.09375 9.867
0.84375 0.09375 10.378
0.875 0.09375 10.587
0.90625 0.09375 10.720
0.9375 0.09375 10.800
0.96875 0.09375 10.842
1.0 0.09375 10.858

-1.0 0.125 10.780
-0.96875 0.125 10.788
-0.9375 0.125 10.784
-0.90625 0.125 10.771
-0.875 0.125 10.753
-0.84375 0.125 10.730
-0.8125 0.125 10.687
-0.78125 0.125 10.618
-0.75 0.125 10.562
-0.71875 0.125 10.562
-0.6875 0.125 10.630
-0.65625 0.125 10.664
-0.625 0.125 10.642
-0.59375 0.125 10.607
-0.5625 0.125 10.572
-0.53125 0.125 10.535
-0.5 0.125 10.492
-0.46875 0.125 10.439
-0.4375 0.125 10.366
-0.40625 0.125 10.260
-0.375 0.125 10.099
-0.34375 0.125 9.845
-0.3125 0.125 9.356
-0.28125 0.125 8.266
-0.25 0.125 8.227
-0.21875 0.125 8.750
-0.1875 0.125 -9.641
-0.15625 0.125 -10.573
-0.125 0.125 -10.791
-0.09375 0.125 -10.897
-0.0625 0.125 -10.964
-0.03125 0.125 -11.009
0.0 0.125 -11.039
0.03125 0.125 -11.059
0.0625 0.125 -11.081
0.09375 0.125 -11.120
0.125 0.125 -11.172
0.15625 0.125 -11.214
0.1875 0.125 -11.233
0.21875 0.125 -11.238
0.25 0.125 -11.259
0.28125 0.125 -11.282
0.3125 0.125 -11.290
0.34375 0.125 -11.285
0.375 0.125 -11.274
0.40625 0.125 -11.264
0.4375 0.125 -11.257
0.46875 0.125 -11.255
0.5 0.125 -11.257
0.53125 0.125 -11.261
0.5625 0.125 -11.266
0.59375 0.125 -11.269
0.625 0.125 -11.265
0.65625 0.125 -11.241
0.6875 0.125 -11.177
0.71875 0.125 -10.826
0.75 0.125 8.626
0.78125 0.125 8.955
0.8125 0.125 9.537
0.84375 0.125 10.174
0.875 0.125 10.431
0.90625 0.125 10.589
0.9375 0.125 10.693
0.96875 0.125 10.752
1.0 0.125 10.780

-1.0 0.15625 10.624
-0.96875 0.15625 10.652
-0.9375 0.15625 10.662
-0.90625 0.15625 10.659
-0.875 0.15625 10.645
-0.84375 0.15625 10.621
-0.8125 0.15625 10.579
-0.78125 0.15625 10.510
-0.75 0.15625 10.445
-0.71875 0.15625 10.439
-0.6875 0.15625 10.515
-0.65625 0.15625 10.559
-0.625 0.15625 10.538
-0.59375 0.15625 10.497
-0.5625 0.15625 10.453
-0.53125 0.15625 10.404
-0.5 0.15625 10.345
-0.46875 0.15625 10.271
-0.4375 0.15625 10.175
-0.40625 0.15625 10.044
-0.375 0.15625 9.856
-0.34375 0.15625 9.550
-0.3125 0.15625 8.939
-0.28125 0.15625 8.054
-0.25 0.15625 8.287
-0.21875 0.15625 7.696
-0.1875 0.15625 -9.713
-0.15625 0.15625 -10.610
-0.125 0.15625 -10.825
-0.09375 0.15625 -10.929
-0.0625 0.15625 -10.995
-0.03125 0.15625 -11.038
0.0 0.15625 -11.066
0.03125 0.15625 -11.083
0.0625 0.15625 -11.100
0.09375 0.15625 -11.129
0.125 0.15625 -11.179
0.15625 0.15625 -11.224
0.1875 0.15625 -11.245
0.21875 0.15625 -11.253
0.25 0.15625 -11.273
0.28125 0.15625 -11.295
0.3125 0.15625 -11.300
0.34375 0.15625 -11.292
0.375 0.15625 -11.279
0.40625 0.15625 -11.265
0.4375 0.15625 -11.254
0.46875 0.15625 -11.248
0.5 0.15625 -11.246
0.53125 0.15625 -11.248
0.5625 0.15625 -11.250
0.59375 0.15625 -11.250
0.625 0.15625 -11.242
0.65625 0.15625 -11.244
0.6875 0.15625 -11.372
0.71875 0.15625 -11.077
0.75 0.15625 8.808
0.78125 0.15625 8.595
0.8125 0.15625 9.084
0.84375 0.15625 9.803
0.875 0.15625 10.137
0.90625 0.15625 10.341
0.9375 0.15625 10.480
0.96875 0.15625 10.570
1.0 0.15625 10.624

-1.0 0.1875 10.149
-0.96875 0.1875 10.221
-0.9375 0.1875 10.271
-0.90625 0.1875 10.305
-0.875 0.1875 10.327
-0.84375 0.1875 10.331
-0.8125 0.1875 10.304
-0.78125 0.1875 10.242
-0.75 0.1875 10.169
-0.71875 0.1875 10.134
-0.6875 0.1875 10.193
-0.65625 0.1875 10.257
-0.625 0.1875 10.264
-0.59375 0.1875 10.242
-0.5625 0.1875 10.199
-0.53125 0.1875 10.141
-0.5 0.1875 10.068
-0.46875 0.1875 9.976
-0.4375 0.1875 9.861
-0.40625 0.1875 9.706
-0.375 0.1875 9.475
-0.34375 0.1875 9.048
-0.3125 0.1875 8.298
-0.28125 0.1875 8.090
-0.25 0.1875 8.325
-0.21875 0.1875 6.053
-0.1875 0.1875 -9.777
-0.15625 0.1875 -10.647
-0.125 0.1875 -10.858
-0.09375 0.1875 -10.958
-0.0625 0.1875 -11.021
-0.03125 0.1875 -11.062
0.0 0.1875 -11.089
0.03125 0.1875 -11.104
0.0625 0.1875 -11.116
0.09375 0.1875 -11.137
0.125 0.1875 -11.180
0.15625 0.1875 -11.227
0.1875 0.1875 -11.251
0.21875 0.1875 -11.259
0.25 0.1875 -11.281
0.28125 0.1875 -11.304
0.3125 0.1875 -11.310
0.34375 0.1875 -11.301
0.375 0.1875 -11.285
0.40625 0.1875 -11.269
0.4375 0.1875 -11.254
0.46875 0.1875 -11.243
0.5 0.1875 -11.237
0.53125 0.1875 -11.233
0.5625 0.1875 -11.233
0.59375 0.1875 -11.236
0.625 0.1875 -11.266
0.65625 0.1875 -11.402
0.6875 0.1875 -11.484
0.71875 0.1875 -11.088
0.75 0.1875 8.711
0.78125 0.1875 8.252
0.8125 0.1875 8.572
0.84375 0.1875 9.105
0.875 0.1875 9.467
0.90625 0.1875 9.719
0.9375 0.1875 9.908
0.96875 0.1875 10.048
1.0 0.1875 10.149

-1.0 0.21875 9.357
-0.96875 0.21875 9.304
-0.9375 0.21875 9.228
-0.90625 0.21875 9.132
-0.875 0.21875 9.023
-0.84375 0.21875 8.930
-0.8125 0.21875 8.899
-0.78125 0.21875 8.968
-0.75 0.21875 9.167
-0.71875 0.21875 9.435
-0.6875 0.21875 9.653
-0.65625 0.21875 9.746
-0.625 0.21875 9.787
-0.59375 0.21875 9.795
-0.5625 0.21875 9.782
-0.53125 0.21875 9.751
-0.5 0.21875 9.703
-0.46875 0.21875 9.634
-0.4375 0.21875 9.534
-0.40625 0.21875 9.390
-0.375 0.21875 9.200
-0.34375 0.21875 8.976
-0.3125 0.21875 8.718
-0.28125 0.21875 8.474
-0.25 0.21875 8.371
-0.21875 0.21875 3.531
-0.1875 0.21875 -9.846
-0.15625 0.21875 -10.692
-0.125 0.21875 -10.891
-0.09375 0.21875 -10.985
-0.0625 0.21875 -11.044
-0.03125 0.21875 -11.083
0.0 0.21875 -11.108
0.03125 0.21875 -11.122
0.0625 0.21875 -11.130
0.09375 0.21875 -11.145
0.125 0.21875 -11.181
0.15625 0.21875 -11.226
0.1875 0.21875 -11.251
0.21875 0.21875 -11.262
0.25 0.21875 -11.288
0.28125 0.21875 -11.321
0.3125 0.21875 -11.339
0.34375 0.21875 -11.342
0.375 0.21875 -11.335
0.40625 0.21875 -11.323
0.4375 0.21875 -11.310
0.46875 0.21875 -11.301
0.5 0.21875 -11.299
0.53125 0.21875 -11.306
0.5625 0.21875 -11.323
0.59375 0.21875 -11.355
0.625 0.21875 -11.407
0.65625 0.21875 -11.481
0.6875 0.21875 -11.534
0.71875 0.21875 -11.050
0.75 0.21875 8.246
0.78125 0.21875 7.938
0.8125 0.21875 8.312
0.84375 0.21875 8.752
0.875 0.21875 9.081
0.90625 0.21875 9.278
0.9375 0.21875 9.364
0.96875 0.21875 9.381
1.0 0.21875 9.357

-1.0 0.25 9.628
-0.96875 0.25 9.681
-0.9375 0.25 9.699
-0.90625 0.25 9.682
-0.875 0.25 9.619
-0.84375 0.25 9.485
-0.8125 0.25 9.252
-0.78125 0.25 8.939
-0.75 0.25 8.688
-0.71875 0.25 8.379
-0.6875 0.25 8.192
-0.65625 0.25 8.326
-0.625 0.25 8.521
-0.59375 0.25 8.663
-0.5625 0.25 8.736
-0.53125 0.25 8.742
-0.5 0.25 8.695
-0.46875 0.25 8.615
-0.4375 0.25 8.522
-0.40625 0.25 8.429
-0.375 0.25 8.344
-0.34375 0.25 8.255
-0.3125 0.25 8.107
-0.28125 0.25 8.072
-0.25 0.25 8.286
-0.21875 0.25 0.386
-0.1875 0.25 -9.946
-0.15625 0.25 -10.750
-0.125 0.25 -10.926
-0.09375 0.25 -11.010
-0.0625 0.25 -11.064
-0.03125 0.25 -11.100
0.0 0.25 -11.122
0.03125 0.25 -11.134
0.0625 0.25 -11.141
0.09375 0.25 -11.152
0.125 0.25 -11.184
0.15625 0.25 -11.227
0.1875 0.25 -11.253
0.21875 0.25 -11.268
0.25 0.25 -11.308
0.28125 0.25 -11.354
0.3125 0.25 -11.353
0.34375 0.25 -11.325
0.375 0.25 -11.299
0.40625 0.25 -11.278
0.4375 0.25 -11.259
0.46875 0.25 -11.242
0.5 0.25 -11.231
0.53125 0.25 -11.229
0.5625 0.25 -11.243
0.59375 0.25 -11.279
0.625 0.25 -11.349
0.65625 0.25 -11.463
0.6875 0.25 -11.580
0.71875 0.25 -10.529
0.75 0.25 9.552
0.78125 0.25 8.833
0.8125 0.25 8.895
0.84375 0.25 8.934
0.875 0.25 8.909
0.90625 0.25 9.082
0.9375 0.25 9.344
0.96875 0.25 9.525
1.0 0.25 9.628

-1.0 0.28125 10.510
-0.96875 0.28125 10.494
-0.9375 0.28125 10.431
-0.90625 0.28125 10.318
-0.875 0.28125 10.154
-0.84375 0.28125 9.930
-0.8125 0.28125 9.634
-0.78125 0.28125 9.310
-0.75 0.28125 8.662
-0.71875 0.28125 7.662
-0.6875 0.28125 6.909
-0.65625 0.28125 6.762
-0.625 0.28125 6.972
-0.59375 0.28125 7.221
-0.5625 0.28125 7.417
-0.53125 0.28125 7.539
-0.5 0.28125 7.579
-0.46875 0.28125 7.540
-0.4375 0.28125 7.433
-0.40625 0.28125 7.282
-0.375 0.28125 7.119
-0.34375 0.28125 6.974
-0.3125 0.28125 6.825
-0.28125 0.28125 6.708
-0.25 0.28125 7.828
-0.21875 0.28125 -1.830
-0.1875 0.28125 -10.074
-0.15625 0.28125 -10.799
-0.125 0.28125 -10.950
-0.09375 0.28125 -11.024
-0.0625 0.28125 -11.072
-0.03125 0.28125 -11.105
0.0 0.28125 -11.126
0.03125 0.28125 -11.136
0.0625 0.28125 -11.142
0.09375 0.28125 -11.154
0.125 0.28125 -11.186
0.15625 0.28125 -11.228
0.1875 0.28125 -11.253
0.21875 0.28125 -11.277
0.25 0.28125 -11.330
0.28125 0.28125 -11.320
0.3125 0.28125 -11.319
0.34375 0.28125 -11.287
0.375 0.28125 -11.093
0.40625 0.28125 -10.298
0.4375 0.28125 -0.910
0.46875 0.28125 8.827
0.5 0.28125 9.522
0.53125 0.28125 9.557
0.5625 0.28125 9.486
0.59375 0.28125 9.379
0.625 0.28125 9.234
0.65625 0.28125 8.992
0.6875 0.28125 8.455
0.71875 0.28125 6.607
0.75 0.28125 10.677
0.78125 0.28125 9.900
0.8125 0.28125 9.742
0.84375 0.28125 9.178
0.875 0.28125 9.544
0.90625 0.28125 10.124
0.9375 0.28125 10.375
0.96875 0.28125 10.477
1.0 0.28125 10.510

-1.0 0.3125 10.763
-0.96875 0.3125 10.787
-0.9375 0.3125 10.793
-0.90625 0.3125 10.775
-0.875 0.3125 10.705
-0.84375 0.3125 10.457
-0.8125 0.3125 9.792
-0.78125 0.3125 9.282
-0.75 0.3125 7.947
-0.71875 0.3125 6.991
-0.6875 0.3125 5.822
-0.65625 0.3125 5.069
-0.625 0.3125 4.979
-0.59375 0.3125 5.158
-0.5625 0.3125 5.372
-0.53125 0.3125 5.533
-0.5 0.3125 5.611
-0.46875 0.3125 5.588
-0.4375 0.3125 5.449
-0.40625 0.3125 5.209
-0.375 0.3125 4.963
-0.34375 0.3125 4.918
-0.3125 0.3125 5.228
-0.28125 0.3125 5.469
-0.25 0.3125 7.337
-0.21875 0.3125 -2.910
-0.1875 0.3125 -10.181
-0.15625 0.3125 -10.824
-0.125 0.3125 -10.956
-0.09375 0.3125 -11.021
-0.0625 0.3125 -11.065
-0.03125 0.3125 -11.096
0.0 0.3125 -11.115
0.03125 0.3125 -11.126
0.0625 0.3125 -11.135
0.09375 0.3125 -11.153
0.125 0.3125 -11.190
0.15625 0.3125 -11.228
0.1875 0.3125 -11.250
0.21875 0.3125 -11.284
0.25 0.3125 -11.316
0.28125 0.3125 -11.298
0.3125 0.3125 -10.844
0.34375 0.3125 9.804
0.375 0.3125 9.917
0.40625 0.3125 9.869
0.4375 0.3125 9.830
0.46875 0.3125 9.786
0.5 0.3125 9.738
0.53125 0.3125 9.690
0.5625 0.3125 9.649
0.59375 0.3125 9.619
0.625 0.3125 9.599
0.65625 0.3125 9.559
0.6875 0.3125 9.383
0.71875 0.3125 8.567
0.75 0.3125 11.366
0.78125 0.3125 10.476
0.8125 0.3125 9.708
0.84375 0.3125 10.232
0.875 0.3125 10.483
0.90625 0.3125 10.603
0.9375 0.3125 10.676
0.96875 0.3125 10.726
1.0 0.3125 10.763

-1.0 0.34375 10.821
-0.96875 0.34375 10.843
-0.9375 0.34375 10.849
-0.90625 0.34375 10.824
-0.875 0.34375 10.770
-0.84375 0.34375 10.680
-0.8125 0.34375 10.237
-0.78125 0.34375 9.243
-0.75 0.34375 7.661
-0.71875 0.34375 6.578
-0.6875 0.34375 4.855
-0.65625 0.34375 3.243
-0.625 0.34375 2.488
-0.59375 0.34375 2.298
-0.5625 0.34375 2.357
-0.53125 0.34375 2.479
-0.5 0.34375 2.584
-0.46875 0.34375 2.636
-0.4375 0.34375 2.615
-0.40625 0.34375 2.521
-0.375 0.34375 2.485
-0.34375 0.34375 2.891
-0.3125 0.34375 4.015
-0.28125 0.34375 4.939
-0.25 0.34375 7.096
-0.21875 0.34375 -3.301
-0.1875 0.34375 -10.235
-0.15625 0.34375 -10.829
-0.125 0.34375 -10.948
-0.09375 0.34375 -11.007
-0.0625 0.34375 -11.048
-0.03125 0.34375 -11.077
0.0 0.34375 -11.096
0.03125 0.34375 -11.109
0.0625 0.34375 -11.123
0.09375 0.34375 -11.150
0.125 0.34375 -11.191
0.15625 0.34375 -11.225
0.1875 0.34375 -11.241
0.21875 0.34375 -11.284
0.25 0.34375 -11.283
0.28125 0.34375 -11.235
0.3125 0.34375 9.691
0.34375 0.34375 9.755
0.375 0.34375 9.777
0.40625 0.34375 9.806
0.4375 0.34375 9.802
0.46875 0.34375 9.779
0.5 0.34375 9.750
0.53125 0.34375 9.722
0.5625 0.34375 9.705
0.59375 0.34375 9.704
0.625 0.34375 9.722
0.65625 0.34375 9.737
0.6875 0.34375 9.676
0.71875 0.34375 8.974
0.75 0.34375 11.308
0.78125 0.34375 11.174
0.8125 0.34375 10.536
0.84375 0.34375 10.580
0.875 0.34375 10.659
0.90625 0.34375 10.716
0.9375 0.34375 10.757
0.96875 0.34375 10.791
1.0 0.34375 10.821

-1.0 0.375 10.887
-0.96875 0.375 10.906
-0.9375 0.375 10.914
-0.90625 0.375 10.894
-0.875 0.375 10.828
-0.84375 0.375 10.744
-0.8125 0.375 10.525
-0.78125 0.375 9.341
-0.75 0.375 7.596
-0.71875 0.375 6.367
-0.6875 0.375 4.432
-0.65625 0.375 2.281
-0.625 0.375 0.968
-0.59375 0.375 0.344
-0.5625 0.375 0.141
-0.53125 0.375 0.155
-0.5 0.375 0.253
-0.46875 0.375 0.364
-0.4375 0.375 0.453
-0.40625 0.375 0.534
-0.375 0.375 0.784
-0.34375 0.375 1.681
-0.3125 0.375 3.467
-0.28125 0.375 4.798
-0.25 0.375 6.863
-0.21875 0.375 -3.174
-0.1875 0.375 -10.247
-0.15625 0.375 -10.820
-0.125 0.375 -10.930
-0.09375 0.375 -10.985
-0.0625 0.375 -11.024
-0.03125 0.375 -11.053
0.0 0.375 -11.073
0.03125 0.375 -11.089
0.0625 0.375 -11.111
0.09375 0.375 -11.147
0.125 0.375 -11.189
0.15625 0.375 -11.216
0.1875 0.375 -11.227
0.21875 0.375 -11.277
0.25 0.375 -11.252
0.28125 0.375 -10.988
0.3125 0.375 9.688
0.34375 0.375 9.679
0.375 0.375 9.764
0.40625 0.375 9.791
0.4375 0.375 9.785
0.46875 0.375 9.764
0.5 0.375 9.739
0.53125 0.375 9.719
0.5625 0.375 9.713
0.59375 0.375 9.727
0.625 0.375 9.765
0.65625 0.375 9.806
0.6875 0.375 9.779
0.71875 0.375 9.094
0.75 0.375 11.234
0.78125 0.375 11.400
0.8125 0.375 10.848
0.84375 0.375 10.782
0.875 0.375 10.801
0.90625 0.375 10.822
0.9375 0.375 10.843
0.96875 0.375 10.865
1.0 0.375 10.887

-1.0 0.40625 10.947
-0.96875 0.40625 10.961
-0.9375 0.40625 10.967
-0.90625 0.40625 10.951
-0.875 0.40625 10.889
-0.84375 0.40625 10.796
-0.8125 0.40625 10.655
-0.78125 0.40625 9.514
-0.75 0.40625 7.596
-0.71875 0.40625 6.287
-0.6875 0.40625 4.349
-0.65625 0.40625 1.924
-0.625 0.40625 0.277
-0.59375 0.40625 -0.626
-0.5625 0.40625 -1.029
-0.53125 0.40625 -1.134
-0.5 0.40625 -1.092
-0.46875 0.40625 -0.990
-0.4375 0.40625 -0.862
-0.40625 0.40625 -0.677
-0.375 0.40625 -0.203
-0.34375 0.40625 1.063
-0.3125 0.40625 3.250
-0.28125 0.40625 4.718
-0.25 0.40625 6.597
-0.21875 0.40625 -2.600
-0.1875 0.40625 -10.222
-0.15625 0.40625 -10.797
-0.125 0.40625 -10.905
-0.09375 0.40625 -10.957
-0.0625 0.40625 -10.994
-0.03125 0.40625 -11.022
0.0 0.40625 -11.045
0.03125 0.40625 -11.068
0.0625 0.40625 -11.100
0.09375 0.40625 -11.143
0.125 0.40625 -11.182
0.15625 0.40625 -11.202
0.1875 0.40625 -11.207
0.21875 0.40625 -11.259
0.25 0.40625 -11.225
0.28125 0.40625 -10.009
0.3125 0.40625 9.549
0.34375 0.40625 9.638
0.375 0.40625 9.717
0.40625 0.40625 9.739
0.4375 0.40625 9.733
0.46875 0.40625 9.714
0.5 0.40625 9.694
0.53125 0.40625 9.680
0.5625 0.40625 9.682
0.59375 0.40625 9.706
0.625 0.40625 9.755
0.65625 0.40625 9.806
0.6875 0.40625 9.785
0.71875 0.40625 9.075
0.75 0.40625 11.180
0.78125 0.40625 11.496
0.8125 0.40625 11.029
0.84375 0.40625 10.922
0.875 0.40625 10.908
0.90625 0.40625 10.909
0.9375 0.40625 10.918
0.96875 0.40625 10.932
1.0 0.40625 10.947

-1.0 0.4375 10.995
-0.96875 0.4375 11.004
-0.9375 0.4375 11.005
-0.90625 0.4375 10.988
-0.875 0.4375 10.932
-0.84375 0.4375 10.836
-0.8125 0.4375 10.721
-0.78125 0.4375 9.680
-0.75 0.4375 7.617
-0.71875 0.4375 6.269
-0.6875 0.4375 4.358
-0.65625 0.4375 1.731
-0.625 0.4375 -0.127
-0.59375 0.4375 -1.168
-0.5625 0.4375 -1.639
-0.53125 0.4375 -1.784
-0.5 0.4375 -1.782
-0.46875 0.4375 -1.716
-0.4375 0.4375 -1.605
-0.40625 0.4375 -1.379
-0.375 0.4375 -0.757
-0.34375 0.4375 0.730
-0.3125 0.4375 3.123
-0.28125 0.4375 4.593
-0.25 0.4375 6.308
-0.21875 0.4375 -1.752
-0.1875 0.4375 -10.151
-0.15625 0.4375 -10.761
-0.125 0.4375 -10.870
-0.09375 0.4375 -10.920
-0.0625 0.4375 -10.956
-0.03125 0.4375 -10.986
0.0 0.4375 -11.013
0.03125 0.4375 -11.045
0.0625 0.4375 -11.087
0.09375 0.4375 -11.133
0.125 0.4375 -11.167
0.15625 0.4375 -11.179
0.1875 0.4375 -11.176
0.21875 0.4375 -11.232
0.25 0.4375 -11.193
0.28125 0.4375 -0.207
0.3125 0.4375 9.440
0.34375 0.4375 9.564
0.375 0.4375 9.637
0.40625 0.4375 9.658
0.4375 0.4375 9.654
0.46875 0.4375 9.638
0.5 0.4375 9.623
0.53125 0.4375 9.616
0.5625 0.4375 9.626
0.59375 0.4375 9.659
0.625 0.4375 9.716
0.65625 0.4375 9.768
0.6875 0.4375 9.742
0.71875 0.4375 8.958
0.75 0.4375 11.134
0.78125 0.4375 11.538
0.8125 0.4375 11.139
0.84375 0.4375 11.016
0.875 0.4375 10.985
0.90625 0.4375 10.975
0.9375 0.4375 10.977
0.96875 0.4375 10.985
1.0 0.4375 10.995

-1.0 0.46875 11.032
-0.96875 0.46875 11.035
-0.9375 0.46875 11.030
-0.90625 0.46875 11.010
-0.875 0.46875 10.956
-0.84375 0.46875 10.859
-0.8125 0.46875 10.754
-0.78125 0.46875 9.810
-0.75 0.46875 7.649
-0.71875 0.46875 6.255
-0.6875 0.46875 4.316
-0.65625 0.46875 1.502
-0.625 0.46875 -0.495
-0.59375 0.46875 -1.586
-0.5625 0.46875 -2.046
-0.53125 0.46875 -2.183
-0.5 0.46875 -2.190
-0.46875 0.46875 -2.143
-0.4375 0.46875 -2.045
-0.40625 0.46875 -1.796
-0.375 0.46875 -1.090
-0.34375 0.46875 0.489
-0.3125 0.46875 2.954
-0.28125 0.46875 4.383
-0.25 0.46875 5.988
-0.21875 0.46875 -0.832
-0.1875 0.46875 -10.026
-0.15625 0.46875 -10.708
-0.125 0.46875 -10.823
-0.09375 0.46875 -10.870
-0.0625 0.46875 -10.906
-0.03125 0.46875 -10.940
0.0 0.46875 -10.976
0.03125 0.46875 -11.018
0.0625 0.46875 -11.066
0.09375 0.46875 -11.110
0.125 0.46875 -11.138
0.15625 0.46875 -11.144
0.1875 0.46875 -11.134
0.21875 0.46875 -11.193
0.25 0.46875 -11.153
0.28125 0.46875 8.230
0.3125 0.46875 9.319
0.34375 0.46875 9.456
0.375 0.46875 9.527
0.40625 0.46875 9.550
0.4375 0.46875 9.549
0.46875 0.46875 9.539
0.5 0.46875 9.530
0.53125 0.46875 9.531
0.5625 0.46875 9.549
0.59375 0.46875 9.591
0.625 0.46875 9.654
0.65625 0.46875 9.702
0.6875 0.46875 9.666
0.71875 0.46875 8.727
0.75 0.46875 11.091
0.78125 0.46875 11.557
0.8125 0.46875 11.208
0.84375 0.46875 11.079
0.875 0.46875 11.040
0.90625 0.46875 11.024
0.9375 0.46875 11.022
0.96875 0.46875 11.026
1.0 0.46875 11.032

-1.0 0.5 11.057
-0.96875 0.5 11.055
-0.9375 0.5 11.045
-0.90625 0.5 11.019
-0.875 0.5 10.964
-0.84375 0.5 10.866
-0.8125 0.5 10.764
-0.78125 0.5 9.898
-0.75 0.5 7.678
-0.71875 0.5 6.199
-0.6875 0.5 4.157
-0.65625 0.5 1.189
-0.625 0.5 -0.878
-0.59375 0.5 -1.952
-0.5625 0.5 -2.372
-0.53125 0.5 -2.492
-0.5 0.5 -2.498
-0.46875 0.5 -2.455
-0.4375 0.5 -2.354
-0.40625 0.5 -2.078
-0.375 0.5 -1.334
-0.34375 0.5 0.234
-0.3125 0.5 2.663
-0.28125 0.5 4.059
-0.25 0.5 5.623
-0.21875 0.5 -0.002
-0.1875 0.5 -9.827
-0.15625 0.5 -10.633
-0.125 0.5 -10.758
-0.09375 0.5 -10.802
-0.0625 0.5 -10.841
-0.03125 0.5 -10.882
0.0 0.5 -10.927
0.03125 0.5 -10.978
0.0625 0.5 -11.029
0.09375 0.5 -11.069
0.125 0.5 -11.092
0.15625 0.5 -11.093
0.1875 0.5 -11.077
0.21875 0.5 -11.144
0.25 0.5 -11.099
0.28125 0.5 8.841
0.3125 0.5 9.171
0.34375 0.5 9.312
0.375 0.5 9.386
0.40625 0.5 9.413
0.4375 0.5 9.418
0.46875 0.5 9.415
0.5 0.5 9.415
0.53125 0.5 9.425
0.5625 0.5 9.454
0.59375 0.5 9.505
0.625 0.5 9.571
0.65625 0.5 9.608
0.6875 0.5 9.563
0.71875 0.5 8.294
0.75 0.5 11.046
0.78125 0.5 11.561
0.8125 0.5 11.253
0.84375 0.5 11.125
0.875 0.5 11.081
0.90625 0.5 11.062
0.9375 0.5 11.056
0.96875 0.5 11.056
1.0 0.5 11.057

-1.0 0.53125 11.073
-0.96875 0.53125 11.065
-0.9375 0.53125 11.048
-0.90625 0.53125 11.017
-0.875 0.53125 10.958
-0.84375 0.53125 10.857
-0.8125 0.53125 10.753
-0.78125 0.53125 9.945
-0.75 0.53125 7.684
-0.71875 0.53125 6.063
-0.6875 0.53125 3.854
-0.65625 0.53125 0.786
-0.625 0.53125 -1.263
-0.59375 0.53125 -2.263
-0.5625 0.53125 -2.640
-0.53125 0.53125 -2.754
-0.5 0.53125 -2.767
-0.46875 0.53125 -2.727
-0.4375 0.53125 -2.615
-0.40625 0.53125 -2.314
-0.375 0.53125 -1.579
-0.34375 0.53125 -0.104
-0.3125 0.53125 2.188
-0.28125 0.53125 3.599
-0.25 0.53125 5.199
-0.21875 0.53125 0.656
-0.1875 0.53125 -9.510
-0.15625 0.53125 -10.524
-0.125 0.53125 -10.671
-0.09375 0.53125 -10.711
-0.0625 0.53125 -10.751
-0.03125 0.53125 -10.801
0.0 0.53125 -10.856
0.03125 0.53125 -10.913
0.0625 0.53125 -10.964
0.09375 0.53125 -11.000
0.125 0.53125 -11.020
0.15625 0.53125 -11.020
0.1875 0.53125 -11.002
0.21875 0.53125 -11.082
0.25 0.53125 -11.031
0.28125 0.53125 8.760
0.3125 0.53125 8.986
0.34375 0.53125 9.132
0.375 0.53125 9.211
0.40625 0.53125 9.245
0.4375 0.53125 9.258
0.46875 0.53125 9.264
0.5 0.53125 9.275
0.53125 0.53125 9.297
0.5625 0.53125 9.339
0.59375 0.53125 9.399
0.625 0.53125 9.465
0.65625 0.53125 9.486
0.6875 0.53125 9.434
0.71875 0.53125 7.427
0.75 0.53125 10.995
0.78125 0.53125 11.557
0.8125 0.53125 11.283
0.84375 0.53125 11.159
0.875 0.53125 11.112
0.90625 0.53125 11.090
0.9375 0.53125 11.081
0.96875 0.53125 11.078
1.0 0.53125 11.073

-1.0 0.5625 11.079
-0.96875 0.5625 11.064
-0.9375 0.5625 11.041
-0.90625 0.5625 11.004
-0.875 0.5625 10.940
-0.84375 0.5625 10.832
-0.8125 0.5625 10.717
-0.78125 0.5625 9.948
-0.75 0.5625 7.645
-0.71875 0.5625 5.813
-0.6875 0.5625 3.385
-0.65625 0.5625 0.305
-0.625 0.5625 -1.612
-0.59375 0.5625 -2.484
-0.5625 0.5625 -2.822
-0.53125 0.5625 -2.953
-0.5 0.5625 -2.993
-0.46875 0.5625 -2.970
-0.4375 0.5625 -2.859
-0.40625 0.5625 -2.560
-0.375 0.5625 -1.889
-0.34375 0.5625 -0.583
-0.3125 0.5625 1.484
-0.28125 0.5625 2.987
-0.25 0.5625 4.691
-0.21875 0.5625 1.115
-0.1875 0.5625 -8.975
-0.15625 0.5625 -10.360
-0.125 0.5625 -10.549
-0.09375 0.5625 -10.584
-0.0625 0.5625 -10.623
-0.03125 0.5625 -10.680
0.0 0.5625 -10.744
0.03125 0.5625 -10.805
0.0625 0.5625 -10.856
0.09375 0.5625 -10.893
0.125 0.5625 -10.915
0.15625 0.5625 -10.919
0.1875 0.5625 -10.904
0.21875 0.5625 -11.007
0.25 0.5625 -10.943
0.28125 0.5625 8.531
0.3125 0.5625 8.760
0.34375 0.5625 8.910
0.375 0.5625 8.997
0.40625 0.5625 9.041
0.4375 0.5625 9.065
0.46875 0.5625 9.083
0.5 0.5625 9.108
0.53125 0.5625 9.145
0.5625 0.5625 9.201
0.59375 0.5625 9.269
0.625 0.5625 9.330
0.65625 0.5625 9.328
0.6875 0.5625 9.278
0.71875 0.5625 6.239
0.75 0.5625 10.936
0.78125 0.5625 11.545
0.8125 0.5625 11.301
0.84375 0.5625 11.184
0.875 0.5625 11.136
0.90625 0.5625 11.112
0.9375 0.5625 11.100
0.96875 0.5625 11.090
1.0 0.5625 11.079

-1.0 0.59375 11.076
-0.96875 0.59375 11.054
-0.9375 0.59375 11.025
-0.90625 0.59375 10.982
-0.875 0.59375 10.910
-0.84375 0.59375 10.791
-0.8125 0.59375 10.654
-0.78125 0.59375 9.898
-0.75 0.59375 7.528
-0.71875 0.59375 5.401
-0.6875 0.59375 2.737
-0.65625 0.59375 -0.207
-0.625 0.59375 -1.860
-0.59375 0.59375 -2.549
-0.5625 0.59375 -2.833
-0.53125 0.59375 -2.990
-0.5 0.59375 -3.086
-0.46875 0.59375 -3.120
-0.4375 0.59375 -3.060
-0.40625 0.59375 -2.828
-0.375 0.59375 -2.294
-0.34375 0.59375 -1.232
-0.3125 0.59375 0.560
-0.28125 0.59375 2.223
-0.25 0.59375 4.039
-0.21875 0.59375 1.315
-0.1875 0.59375 -8.010
-0.15625 0.59375 -10.103
-0.125 0.59375 -10.372
-0.09375 0.59375 -10.408
-0.0625 0.59375 -10.433
-0.03125 0.59375 -10.490
0.0 0.59375 -10.560
0.03125 0.59375 -10.627
0.0625 0.59375 -10.683
0.09375 0.59375 -10.726
0.125 0.59375 -10.760
0.15625 0.59375 -10.777
0.1875 0.59375 -10.784
0.21875 0.59375 -10.919
0.25 0.59375 -10.831
0.28125 0.59375 8.219
0.3125 0.59375 8.487
0.34375 0.59375 8.642
0.375 0.59375 8.741
0.40625 0.59375 8.798
0.4375 0.59375 8.835
0.46875 0.59375 8.870
0.5 0.59375 8.912
0.53125 0.59375 8.967
0.5625 0.59375 9.037
0.59375 0.59375 9.110
0.625 0.59375 9.156
0.65625 0.59375 9.123
0.6875 0.59375 9.072
0.71875 0.59375 8.225
0.75 0.59375 10.876
0.78125 0.59375 11.529
0.8125 0.59375 11.311
0.84375 0.59375 11.202
0.875 0.59375 11.155
0.90625 0.59375 11.128
0.9375 0.59375 11.111
0.96875 0.59375 11.095
1.0 0.59375 11.076

-1.0 0.625 11.067
-0.96875 0.625 11.038
-0.9375 0.625 11.003
-0.90625 0.625 10.953
-0.875 0.625 10.871
-0.84375 0.625 10.736
-0.8125 0.625 10.561
-0.78125 0.625 9.774
-0.75 0.625 7.267
-0.71875 0.625 4.755
-0.6875 0.625 1.944
-0.65625 0.625 -0.652
-0.625 0.625 -1.934
-0.59375 0.625 -2.403
-0.5625 0.625 -2.590
-0.53125 0.625 -2.730
-0.5 0.625 -2.869
-0.46875 0.625 -2.992
-0.4375 0.625 -3.059
-0.40625 0.625 -3.000
-0.375 0.625 -2.700
-0.34375 0.625 -1.955
-0.3125 0.625 -0.478
-0.28125 0.625 1.309
-0.25 0.625 3.149
-0.21875 0.625 1.097
-0.1875 0.625 -6.358
-0.15625 0.625 -9.686
-0.125 0.625 -10.100
-0.09375 0.625 -10.162
-0.0625 0.625 -10.163
-0.03125 0.625 -10.200
0.0 0.625 -10.267
0.03125 0.625 -10.341
0.0625 0.625 -10.409
0.09375 0.625 -10.470
0.125 0.625 -10.527
0.15625 0.625 -10.577
0.1875 0.625 -10.664
0.21875 0.625 -10.817
0.25 0.625 -10.680
0.28125 0.625 7.815
0.3125 0.625 8.160
0.34375 0.625 8.325
0.375 0.625 8.441
0.40625 0.625 8.514
0.4375 0.625 8.570
0.46875 0.625 8.625
0.5 0.625 8.688
0.53125 0.625 8.762
0.5625 0.625 8.841
0.59375 0.625 8.906
0.625 0.625 8.919
0.65625 0.625 8.849
0.6875 0.625 8.653
0.71875 0.625 9.282
0.75 0.625 10.843
0.78125 0.625 11.506
0.8125 0.625 11.314
0.84375 0.625 11.216
0.875 0.625 11.169
0.90625 0.625 11.139
0.9375 0.625 11.116
0.96875 0.625 11.092
1.0 0.625 11.067

-1.0 0.65625 11.059
-0.96875 0.65625 11.026
-0.9375 0.65625 10.986
-0.90625 0.65625 10.929
-0.875 0.65625 10.836
-0.84375 0.65625 10.683
-0.8125 0.65625 10.471
-0.78125 0.65625 9.509
-0.75 0.65625 6.706
-0.71875 0.65625 3.808
-0.6875 0.65625 1.139
-0.65625 0.65625 -0.882
-0.625 0.65625 -1.771
-0.59375 0.65625 -2.032
-0.5625 0.65625 -2.094
-0.53125 0.65625 -2.163
-0.5 0.65625 -2.292
-0.46875 0.65625 -2.474
-0.4375 0.65625 -2.677
-0.40625 0.65625 -2.842
-0.375 0.65625 -2.850
-0.34375 0.65625 -2.487
-0.3125 0.65625 -1.400
-0.28125 0.65625 0.324
-0.25 0.65625 1.964
-0.21875 0.65625 0.261
-0.1875 0.65625 -4.711
-0.15625 0.65625 -9.046
-0.125 0.65625 -9.686
-0.09375 0.65625 -9.817
-0.0625 0.65625 -9.815
-0.03125 0.65625 -9.814
0.0 0.65625 -9.852
0.03125 0.65625 -9.916
0.0625 0.65625 -9.993
0.09375 0.65625 -10.076
0.125 0.65625 -10.171
0.15625 0.65625 -10.320
0.1875 0.65625 -10.574
0.21875 0.65625 -10.677
0.25 0.65625 -10.432
0.28125 0.65625 7.254
0.3125 0.65625 7.767
0.34375 0.65625 7.953
0.375 0.65625 8.098
0.40625 0.65625 8.195
0.4375 0.65625 8.275
0.46875 0.65625 8.352
0.5 0.65625 8.432
0.53125 0.65625 8.513
0.5625 0.65625 8.577
0.59375 0.65625 8.598
0.625 0.65625 8.541
0.65625 0.65625 8.363
0.6875 0.65625 7.089
0.71875 0.65625 10.154
0.75 0.65625 10.912
0.78125 0.65625 11.476
0.8125 0.65625 11.310
0.84375 0.65625 11.225
0.875 0.65625 11.180
0.90625 0.65625 11.147
0.9375 0.65625 11.119
0.96875 0.65625 11.089
1.0 0.65625 11.059

-1.0 0.6875 11.078
-0.96875 0.6875 11.046
-0.9375 0.6875 11.005
-0.90625 0.6875 10.946
-0.875 0.6875 10.850
-0.84375 0.6875 10.694
-0.8125 0.6875 10.494
-0.78125 0.6875 8.759
-0.75 0.6875 5.710
-0.71875 0.6875 2.722
-0.6875 0.6875 0.680
-0.65625 0.6875 -0.644
-0.625 0.6875 -1.242
-0.59375 0.6875 -1.440
-0.5625 0.6875 -1.474
-0.53125 0.6875 -1.491
-0.5 0.6875 -1.570
-0.46875 0.6875 -1.739
-0.4375 0.6875 -1.987
-0.40625 0.6875 -2.267
-0.375 0.6875 -2.479
-0.34375 0.6875 -2.420
-0.3125 0.6875 -1.733
-0.28125 0.6875 -0.380
-0.25 0.6875 0.408
-0.21875 0.6875 -1.351
-0.1875 0.6875 -5.081
-0.15625 0.6875 -8.388
-0.125 0.6875 -9.147
-0.09375 0.6875 -9.366
-0.0625 0.6875 -9.413
-0.03125 0.6875 -9.408
0.0 0.6875 -9.406
0.03125 0.6875 -9.426
0.0625 0.6875 -9.473
0.09375 0.6875 -9.555
0.125 0.6875 -9.715
0.15625 0.6875 -10.004
0.1875 0.6875 -10.201
0.21875 0.6875 -10.248
0.25 0.6875 -9.693
0.28125 0.6875 6.206
0.3125 0.6875 7.109
0.34375 0.6875 7.358
0.375 0.6875 7.555
0.40625 0.6875 7.686
0.4375 0.6875 7.782
0.46875 0.6875 7.856
0.5 0.6875 7.906
0.53125 0.6875 7.916
0.5625 0.6875 7.853
0.59375 0.6875 7.639
0.625 0.6875 7.076
0.65625 0.6875 6.438
0.6875 0.6875 8.927
0.71875 0.6875 10.211
0.75 0.6875 11.141
0.78125 0.6875 11.430
0.8125 0.6875 11.304
0.84375 0.6875 11.238
0.875 0.6875 11.198
0.90625 0.6875 11.167
0.9375 0.6875 11.137
0.96875 0.6875 11.108
1.0 0.6875 11.078

-1.0 0.71875 11.130
-0.96875 0.71875 11.105
-0.9375 0.71875 11.071
-0.90625 0.71875 11.021
-0.875 0.71875 10.941
-0.84375 0.71875 10.819
-0.8125 0.71875 10.681
-0.78125 0.71875 6.944
-0.75 0.71875 5.025
-0.71875 0.71875 2.370
-0.6875 0.71875 0.996
-0.65625 0.71875 0.190
-0.625 0.71875 -0.303
-0.59375 0.71875 -0.648
-0.5625 0.71875 -0.919
-0.53125 0.71875 -1.136
-0.5 0.71875 -1.311
-0.46875 0.71875 -1.461
-0.4375 0.71875 -1.599
-0.40625 0.71875 -1.729
-0.375 0.71875 -1.828
-0.34375 0.71875 -1.826
-0.3125 0.71875 -1.579
-0.28125 0.71875 -1.286
-0.25 0.71875 -2.290
-0.21875 0.71875 -4.089
-0.1875 0.71875 -6.609
-0.15625 0.71875 -8.074
-0.125 0.71875 -8.550
-0.09375 0.71875 -8.728
-0.0625 0.71875 -8.800
-0.03125 0.71875 -8.829
0.0 0.71875 -8.847
0.03125 0.71875 -8.875
0.0625 0.71875 -8.935
0.09375 0.71875 -9.037
0.125 0.71875 -9.144
0.15625 0.71875 -9.146
0.1875 0.71875 -8.876
0.21875 0.71875 -7.633
0.25 0.71875 -0.478
0.28125 0.71875 2.931
0.3125 0.71875 4.465
0.34375 0.71875 4.796
0.375 0.71875 4.591
0.40625 0.71875 4.394
0.4375 0.71875 4.346
0.46875 0.71875 4.521
0.5 0.71875 5.090
0.53125 0.71875 6.190
0.5625 0.71875 7.228
0.59375 0.71875 7.762
0.625 0.71875 8.671
0.65625 0.71875 9.365
0.6875 0.71875 9.443
0.71875 0.71875 10.352
0.75 0.71875 11.342
0.78125 0.71875 11.330
0.8125 0.71875 11.266
0.84375 0.71875 11.238
0.875 0.71875 11.215
0.90625 0.71875 11.194
0.9375 0.71875 11.174
0.96875 0.71875 11.152
1.0 0.71875 11.130

-1.0 0.75 11.138
-0.96875 0.75 11.121
-0.9375 0.75 11.097
-0.90625 0.75 11.061
-0.875 0.75 11.006
-0.84375 0.75 10.932
-0.8125 0.75 10.814
-0.78125 0.75 5.782
-0.75 0.75 4.806
-0.71875 0.75 2.927
-0.6875 0.75 1.283
-0.65625 0.75 0.463
-0.625 0.75 -0.165
-0.59375 0.75 -0.776
-0.5625 0.75 -1.411
-0.53125 0.75 -2.055
-0.5 0.75 -2.663
-0.46875 0.75 -3.188
-0.4375 0.75 -3.591
-0.40625 0.75 -3.849
-0.375 0.75 -3.962
-0.34375 0.75 -4.013
-0.3125 0.75 -4.225
-0.28125 0.75 -4.725
-0.25 0.75 -5.394
-0.21875 0.75 -6.074
-0.1875 0.75 -7.120
-0.15625 0.75 -7.722
-0.125 0.75 -7.983
-0.09375 0.75 -8.091
-0.0625 0.75 -8.127
-0.03125 0.75 -8.123
0.0 0.75 -8.091
0.03125 0.75 -8.042
0.0625 0.75 -7.975
0.09375 0.75 -7.858
0.125 0.75 -7.579
0.15625 0.75 -6.779
0.1875 0.75 -4.270
0.21875 0.75 -0.370
0.25 0.75 2.204
0.28125 0.75 5.579
0.3125 0.75 9.691
0.34375 0.75 9.975
0.375 0.75 9.955
0.40625 0.75 9.889
0.4375 0.75 9.777
0.46875 0.75 9.614
0.5 0.75 9.407
0.53125 0.75 9.182
0.5625 0.75 8.978
0.59375 0.75 8.875
0.625 0.75 9.057
0.65625 0.75 9.813
0.6875 0.75 10.759
0.71875 0.75 11.187
0.75 0.75 11.207
0.78125 0.75 11.151
0.8125 0.75 11.160
0.84375 0.75 11.175
0.875 0.75 11.176
0.90625 0.75 11.171
0.9375 0.75 11.163
0.96875 0.75 11.151
1.0 0.75 11.138

-1.0 0.78125 11.062
-0.96875 0.78125 11.052
-0.9375 0.78125 11.037
-0.90625 0.78125 11.013
-0.875 0.78125 10.981
-0.84375 0.78125 10.954
-0.8125 0.78125 10.828
-0.78125 0.78125 6.019
-0.75 0.78125 5.038
-0.71875 0.78125 2.332
-0.6875 0.78125 -1.693
-0.65625 0.78125 -4.302
-0.625 0.78125 -6.250
-0.59375 0.78125 -7.554
-0.5625 0.78125 -8.203
-0.53125 0.78125 -8.467
-0.5 0.78125 -8.530
-0.46875 0.78125 -8.510
-0.4375 0.78125 -8.464
-0.40625 0.78125 -8.394
-0.375 0.78125 -8.270
-0.34375 0.78125 -8.056
-0.3125 0.78125 -7.722
-0.28125 0.78125 -7.384
-0.25 0.78125 -7.257
-0.21875 0.78125 -7.453
-0.1875 0.78125 -7.708
-0.15625 0.78125 -7.860
-0.125 0.78125 -7.921
-0.09375 0.78125 -7.930
-0.0625 0.78125 -7.916
-0.03125 0.78125 -7.894
0.0 0.78125 -7.863
0.03125 0.78125 -7.817
0.0625 0.78125 -7.741
0.09375 0.78125 -7.600
0.125 0.78125 -7.290
0.15625 0.78125 -6.402
0.1875 0.78125 -3.334
0.21875 0.78125 1.577
0.25 0.78125 4.856
0.28125 0.78125 4.395
0.3125 0.78125 8.370
0.34375 0.78125 10.268
0.375 0.78125 10.469
0.40625 0.78125 10.608
0.4375 0.78125 10.731
0.46875 0.78125 10.845
0.5 0.78125 10.950
0.53125 0.78125 11.044
0.5625 0.78125 11.120
0.59375 0.78125 11.174
0.625 0.78125 11.197
0.65625 0.78125 11.180
0.6875 0.78125 11.114
0.71875 0.78125 11.020
0.75 0.78125 10.946
0.78125 0.78125 10.943
0.8125 0.78125 11.001
0.84375 0.78125 11.044
0.875 0.78125 11.063
0.90625 0.78125 11.072
0.9375 0.78125 11.073
0.96875 0.78125 11.069
1.0 0.78125 11.062

-1.0 0.8125 10.956
-0.96875 0.8125 10.951
-0.9375 0.8125 10.943
-0.90625 0.8125 10.929
-0.875 0.8125 10.912
-0.84375 0.8125 10.905
-0.8125 0.8125 10.775
-0.78125 0.8125 6.868
-0.75 0.8125 6.259
-0.71875 0.8125 0.357
-0.6875 0.8125 -8.718
-0.65625 0.8125 -10.525
-0.625 0.8125 -11.007
-0.59375 0.8125 -11.170
-0.5625 0.8125 -11.241
-0.53125 0.8125 -11.272
-0.5 0.8125 -11.280
-0.46875 0.8125 -11.268
-0.4375 0.8125 -11.225
-0.40625 0.8125 -11.121
-0.375 0.8125 -10.928
-0.34375 0.8125 -10.664
-0.3125 0.8125 -10.364
-0.28125 0.8125 -10.022
-0.25 0.8125 -9.685
-0.21875 0.8125 -9.435
-0.1875 0.8125 -9.275
-0.15625 0.8125 -9.150
-0.125 0.8125 -9.055
-0.09375 0.8125 -8.995
-0.0625 0.8125 -8.951
-0.03125 0.8125 -8.912
0.0 0.8125 -8.869
0.03125 0.8125 -8.816
0.0625 0.8125 -8.735
0.09375 0.8125 -8.586
0.125 0.8125 -8.254
0.15625 0.8125 -7.144
0.1875 0.8125 -0.045
0.21875 0.8125 5.840
0.25 0.8125 6.408
0.28125 0.8125 6.875
0.3125 0.8125 8.854
0.34375 0.8125 9.963
0.375 0.8125 10.372
0.40625 0.8125 10.606
0.4375 0.8125 10.743
0.46875 0.8125 10.829
0.5 0.8125 10.888
0.53125 0.8125 10.929
0.5625 0.8125 10.956
0.59375 0.8125 10.966
0.625 0.8125 10.960
0.65625 0.8125 10.933
0.6875 0.8125 10.878
0.71875 0.8125 10.796
0.75 0.8125 10.753
0.78125 0.8125 10.778
0.8125 0.8125 10.852
0.84375 0.8125 10.907
0.875 0.8125 10.934
0.90625 0.8125 10.951
0.9375 0.8125 10.958
0.96875 0.8125 10.958
1.0 0.8125 10.956

-1.0 0.84375 10.903
-0.96875 0.84375 10.899
-0.9375 0.84375 10.893
-0.90625 0.84375 10.883
-0.875 0.84375 10.866
-0.84375 0.84375 10.852
-0.8125 0.84375 10.703
-0.78125 0.84375 7.647
-0.75 0.84375 7.175
-0.71875 0.84375 -5.955
-0.6875 0.84375 -10.743
-0.65625 0.84375 -11.251
-0.625 0.84375 -11.361
-0.59375 0.84375 -11.386
-0.5625 0.84375 -11.385
-0.53125 0.84375 -11.374
-0.5 0.84375 -11.359
-0.46875 0.84375 -11.340
-0.4375 0.84375 -11.311
-0.40625 0.84375 -11.263
-0.375 0.84375 -11.186
-0.34375 0.84375 -11.075
-0.3125 0.84375 -10.930
-0.28125 0.84375 -10.748
-0.25 0.84375 -10.533
-0.21875 0.84375 -10.333
-0.1875 0.84375 -10.203
-0.15625 0.84375 -10.090
-0.125 0.84375 -9.973
-0.09375 0.84375 -9.877
-0.0625 0.84375 -9.795
-0.03125 0.84375 -9.720
0.0 0.84375 -9.657
0.03125 0.84375 -9.607
0.0625 0.84375 -9.554
0.09375 0.84375 -9.446
0.125 0.84375 -9.170
0.15625 0.84375 -8.211
0.1875 0.84375 1.331
0.21875 0.84375 7.838
0.25 0.84375 6.939
0.28125 0.84375 8.098
0.3125 0.84375 9.588
0.34375 0.84375 10.168
0.375 0.84375 10.477
0.40625 0.84375 10.633
0.4375 0.84375 10.715
0.46875 0.84375 10.760
0.5 0.84375 10.788
0.53125 0.84375 10.804
0.5625 0.84375 10.814
0.59375 0.84375 10.819
0.625 0.84375 10.820
0.65625 0.84375 10.812
0.6875 0.84375 10.776
0.71875 0.84375 10.711
0.75 0.84375 10.682
0.78125 0.84375 10.715
0.8125 0.84375 10.790
0.84375 0.84375 10.845
0.875 0.84375 10.874
0.90625 0.84375 10.894
0.9375 0.84375 10.903
0.96875 0.84375 10.905
1.0 0.84375 10.903

-1.0 0.875 10.890
-0.96875 0.875 10.882
-0.9375 0.875 10.871
-0.90625 0.875 10.855
-0.875 0.875 10.832
-0.84375 0.875 10.803
-0.8125 0.875 10.648
-0.78125 0.875 8.290
-0.75 0.875 7.725
-0.71875 0.875 -8.618
-0.6875 0.875 -11.141
-0.65625 0.875 -11.369
-0.625 0.875 -11.398
-0.59375 0.875 -11.390
-0.5625 0.875 -11.373
-0.53125 0.875 -11.354
-0.5 0.875 -11.335
-0.46875 0.875 -11.313
-0.4375 0.875 -11.284
-0.40625 0.875 -11.244
-0.375 0.875 -11.193
-0.34375 0.875 -11.127
-0.3125 0.875 -11.044
-0.28125 0.875 -10.932
-0.25 0.875 -10.791
-0.21875 0.875 -10.660
-0.1875 0.875 -10.584
-0.15625 0.875 -10.515
-0.125 0.875 -10.430
-0.09375 0.875 -10.352
-0.0625 0.875 -10.280
-0.03125 0.875 -10.208
0.0 0.875 -10.139
0.03125 0.875 -10.084
0.0625 0.875 -10.037
0.09375 0.875 -9.960
0.125 0.875 -9.760
0.15625 0.875 -9.098
0.1875 0.875 -1.266
0.21875 0.875 8.927
0.25 0.875 6.343
0.28125 0.875 8.546
0.3125 0.875 9.792
0.34375 0.875 10.269
0.375 0.875 10.494
0.40625 0.875 10.606
0.4375 0.875 10.666
0.46875 0.875 10.701
0.5 0.875 10.723
0.53125 0.875 10.739
0.5625 0.875 10.752
0.59375 0.875 10.765
0.625 0.875 10.777
0.65625 0.875 10.782
0.6875 0.875 10.753
0.71875 0.875 10.693
0.75 0.875 10.671
0.78125 0.875 10.709
0.8125 0.875 10.785
0.84375 0.875 10.840
0.875 0.875 10.868
0.90625 0.875 10.888
0.9375 0.875 10.897
0.96875 0.875 10.896
1.0 0.875 10.890

-1.0 0.90625 10.900
-0.96875 0.90625 10.885
-0.9375 0.90625 10.866
-0.90625 0.90625 10.842
-0.875 0.90625 10.807
-0.84375 0.90625 10.760
-0.8125 0.90625 10.595
-0.78125 0.90625 8.748
-0.75 0.90625 8.057
-0.71875 0.90625 -9.582
-0.6875 0.90625 -11.252
-0.65625 0.90625 -11.381
-0.625 0.90625 -11.383
-0.59375 0.90625 -11.366
-0.5625 0.90625 -11.347
-0.53125 0.90625 -11.329
-0.5 0.90625 -11.310
-0.46875 0.90625 -11.288
-0.4375 0.90625 -11.262
-0.40625 0.90625 -11.231
-0.375 0.90625 -11.195
-0.34375 0.90625 -11.153
-0.3125 0.90625 -11.099
-0.28125 0.90625 -11.022
-0.25 0.90625 -10.921
-0.21875 0.90625 -10.829
-0.1875 0.90625 -10.787
-0.15625 0.90625 -10.750
-0.125 0.90625 -10.696
-0.09375 0.90625 -10.642
-0.0625 0.90625 -10.585
-0.03125 0.90625 -10.522
0.0 0.90625 -10.456
0.03125 0.90625 -10.398
0.0625 0.90625 -10.348
0.09375 0.90625 -10.281
0.125 0.90625 -10.131
0.15625 0.90625 -9.665
0.1875 0.90625 -5.225
0.21875 0.90625 9.542
0.25 0.90625 5.746
0.28125 0.90625 8.770
0.3125 0.90625 9.890
0.34375 0.90625 10.304
0.375 0.90625 10.482
0.40625 0.90625 10.573
0.4375 0.90625 10.625
0.46875 0.90625 10.659
0.5 0.90625 10.684
0.53125 0.90625 10.705
0.5625 0.90625 10.727
0.59375 0.90625 10.748
0.625 0.90625 10.770
0.65625 0.90625 10.783
0.6875 0.90625 10.757
0.71875 0.90625 10.697
0.75 0.90625 10.680
0.78125 0.90625 10.722
0.8125 0.90625 10.800
0.84375 0.90625 10.857
0.875 0.90625 10.885
0.90625 0.90625 10.905
0.9375 0.90625 10.915
0.96875 0.90625 10.912
1.0 0.90625 10.900

-1.0 0.9375 10.921
-0.96875 0.9375 10.900
-0.9375 0.9375 10.874
-0.90625 0.9375 10.840
-0.875 0.9375 10.792
-0.84375 0.9375 10.723
-0.8125 0.9375 10.535
-0.78125 0.9375 9.047
-0.75 0.9375 8.279
-0.71875 0.9375 -9.999
-0.6875 0.9375 -11.280
-0.65625 0.9375 -11.367
-0.625 0.9375 -11.360
-0.59375 0.9375 -11.344
-0.5625 0.9375 -11.327
-0.53125 0.9375 -11.310
-0.5 0.9375 -11.293
-0.46875 0.9375 -11.274
-0.4375 0.9375 -11.253
-0.40625 0.9375 -11.230
-0.375 0.9375 -11.206
-0.34375 0.9375 -11.179
-0.3125 0.9375 -11.142
-0.28125 0.9375 -11.087
-0.25 0.9375 -11.012
-0.21875 0.9375 -10.944
-0.1875 0.9375 -10.923
-0.15625 0.9375 -10.904
-0.125 0.9375 -10.868
-0.09375 0.9375 -10.826
-0.0625 0.9375 -10.776
-0.03125 0.9375 -10.717
0.0 0.9375 -10.657
0.03125 0.9375 -10.603
0.0625 0.9375 -10.552
0.09375 0.9375 -10.485
0.125 0.9375 -10.359
0.15625 0.9375 -10.006
0.1875 0.9375 -7.444
0.21875 0.9375 9.873
0.25 0.9375 6.166
0.28125 0.9375 8.868
0.3125 0.9375 9.935
0.34375 0.9375 10.309
0.375 0.9375 10.465
0.40625 0.9375 10.547
0.4375 0.9375 10.597
0.46875 0.9375 10.632
0.5 0.9375 10.662
0.53125 0.9375 10.691
0.5625 0.9375 10.719
0.59375 0.9375 10.747
0.625 0.9375 10.774
0.65625 0.9375 10.790
0.6875 0.9375 10.763
0.71875 0.9375 10.703
0.75 0.9375 10.688
0.78125 0.9375 10.734
0.8125 0.9375 10.814
0.84375 0.9375 10.872
0.875 0.9375 10.901
0.90625 0.9375 10.923
0.9375 0.9375 10.935
0.96875 0.9375 10.934
1.0 0.9375 10.921

-1.0 0.96875 10.937
-0.96875 0.96875 10.916
-0.9375 0.96875 10.885
-0.90625 0.96875 10.843
-0.875 0.96875 10.780
-0.84375 0.96875 10.688
-0.8125 0.96875 10.465
-0.78125 0.96875 9.232
-0.75 0.96875 8.437
-0.71875 0.96875 -10.173
-0.6875 0.96875 -11.277
-0.65625 0.96875 -11.346
-0.625 0.96875 -11.340
-0.59375 0.96875 -11.327
-0.5625 0.96875 -11.312
-0.53125 0.96875 -11.297
-0.5 0.96875 -11.282
-0.46875 0.96875 -11.266
-0.4375 0.96875 -11.250
-0.40625 0.96875 -11.235
-0.375 0.96875 -11.220
-0.34375 0.96875 -11.204
-0.3125 0.96875 -11.180
-0.28125 0.96875 -11.140
-0.25 0.96875 -11.081
-0.21875 0.96875 -11.031
-0.1875 0.96875 -11.021
-0.15625 0.96875 -11.011
-0.125 0.96875 -10.983
-0.09375 0.96875 -10.945
-0.0625 0.96875 -10.895
-0.03125 0.96875 -10.839
0.0 0.96875 -10.786
0.03125 0.96875 -10.738
0.0625 0.96875 -10.687
0.09375 0.96875 -10.620
0.125 0.96875 -10.504
0.15625 0.96875 -10.215
0.1875 0.96875 -8.457
0.21875 0.96875 10.024
0.25 0.96875 6.874
0.28125 0.96875 8.905
0.3125 0.96875 9.942
0.34375 0.96875 10.299
0.375 0.96875 10.446
0.40625 0.96875 10.525
0.4375 0.96875 10.577
0.46875 0.96875 10.616
0.5 0.96875 10.651
0.53125 0.96875 10.684
0.5625 0.96875 10.715
0.59375 0.96875 10.746
0.625 0.96875 10.774
0.65625 0.96875 10.792
0.6875 0.96875 10.764
0.71875 0.96875 10.703
0.75 0.96875 10.692
0.78125 0.96875 10.740
0.8125 0.96875 10.820
0.84375 0.96875 10.877
0.875 0.96875 10.906
0.90625 0.96875 10.929
0.9375 0.96875 10.944
0.96875 0.96875 10.948
1.0 0.96875 10.937

-1.0 1.0 10.942
-0.96875 1.0 10.923
-0.9375 1.0 10.891
-0.90625 1.0 10.842
-0.875 1.0 10.766
-0.84375 1.0 10.648
-0.8125 1.0 10.378
-0.78125 1.0 9.337
-0.75 1.0 8.536
-0.71875 1.0 -10.231
-0.6875 1.0 -11.258
-0.65625 1.0 -11.326
-0.625 1.0 -11.324
-0.59375 1.0 -11.313
-0.5625 1.0 -11.301
-0.53125 1.0 -11.288
-0.5 1.0 -11.275
-0.46875 1.0 -11.262
-0.4375 1.0 -11.251
-0.40625 1.0 -11.242
-0.375 1.0 -11.235
-0.34375 1.0 -11.226
-0.3125 1.0 -11.211
-0.28125 1.0 -11.182
-0.25 1.0 -11.136
-0.21875 1.0 -11.098
-0.1875 1.0 -11.094
-0.15625 1.0 -11.087
-0.125 1.0 -11.060
-0.09375 1.0 -11.020
-0.0625 1.0 -10.968
-0.03125 1.0 -10.915
0.0 1.0 -10.871
0.03125 1.0 -10.829
0.0625 1.0 -10.780
0.09375 1.0 -10.712
0.125 1.0 -10.602
0.15625 1.0 -10.347
0.1875 1.0 -8.973
0.21875 1.0 10.048
0.25 1.0 7.400
0.28125 1.0 8.888
0.3125 1.0 9.920
0.34375 1.0 10.278
0.375 1.0 10.425
0.40625 1.0 10.506
0.4375 1.0 10.560
0.46875 1.0 10.603
0.5 1.0 10.641
0.53125 1.0 10.676
0.5625 1.0 10.708
0.59375 1.0 10.739
0.625 1.0 10.768
0.65625 1.0 10.786
0.6875 1.0 10.758
0.71875 1.0 10.698
0.75 1.0 10.689
0.78125 1.0 10.738
0.8125 1.0 10.817
0.84375 1.0 10.873
0.875 1.0 10.901
0.90625 1.0 10.922
0.9375 1.0 10.939
0.96875 1.0 10.947
1.0 1.0 10.942

